Explaining, Fast and Slow: Abstraction and Refinement of Provable Explanations

Despite significant advancements in post-hoc explainability techniques for neural networks, many current methods rely on heuristics and do not provide formally provable guarantees over the explanations provided. Recent work has shown that it is possible to obtain explanations with formal guarantees by identifying subsets of input features that are sufficient to determine that predictions remain unchanged using neural network verification techniques. Despite the appeal of these explanations, their computation faces significant scalability challenges. In this work, we address this gap by proposing a novel abstraction-refinement technique for efficiently computing provably sufficient explanations of neural network predictions. Our method abstracts the original large neural network by constructing a substantially reduced network, where a sufficient explanation of the reduced network is also provably sufficient for the original network, hence significantly speeding up the verification process. If the explanation is in sufficient on the reduced network, we iteratively refine the network size by gradually increasing it until convergence. Our experiments demonstrate that our approach enhances the efficiency of obtaining provably sufficient explanations for neural network predictions while additionally providing a fine-grained interpretation of the network's predictions across different abstraction levels.

==> figures/evaluation/comparison_minimality_heuristics/comparison_minimality_heuristics.tikz <==
\begin{tikzpicture}
\footnotesize
\pgfplotsset{
plotstyle1/.style={forget plot}
}
\def\rows{2}
\def\cols{4}
\def\horzsep{0.25cm}
\def\basepath{./figures/evaluation/comparison_minimality_heuristics/}
\def\imagewidth{0.225\textwidth}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep, vertical sep = 0.75cm},
scale only axis,
width=1/\cols*0.8\textwidth -\horzsep,
title style={at={([yshift=-2ex]0.5,0)},anchor=north},
legend style={legend columns=2,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}}
]
\nextgroupplot[xmin=0,xmax=35,ymin=0,ymax=35,title={\scriptsize (a) Original Image},xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath comparison_minimality_heuristics_11.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=0,xmax=35,ymin=0,ymax=35,title={\scriptsize (b) Sufficient (minimal)},xtick={\empty},ytick={\empty},axis lines=none,]
\input{\basepath comparison_minimality_heuristics_21.tikz}
\nextgroupplot[xmin=0,xmax=35,ymin=0,ymax=35,title={\scriptsize (c) Sufficient (non-minimal)},xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath comparison_minimality_heuristics_12.tikz}
\nextgroupplot[xmin=0,xmax=35,ymin=0,ymax=35,title={\scriptsize (d) Sufficient (non-minimal)},xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath comparison_minimality_heuristics_22.tikz}
\nextgroupplot[xmin=0,xmax=35,ymin=0,ymax=35,title={\scriptsize (e) Original Image},xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath comparison_minimality_heuristics_13.tikz}
\nextgroupplot[xmin=0,xmax=35,ymin=0,ymax=35,title={\scriptsize (f) Sufficient (minimal)},xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath comparison_minimality_heuristics_23.tikz}
\nextgroupplot[xmin=0,xmax=35,ymin=0,ymax=35,title={\scriptsize (g) Anchors},xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath comparison_minimality_heuristics_14.tikz}
\nextgroupplot[xmin=0,xmax=35,ymin=0,ymax=35,title={\scriptsize (h) SIS},xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath comparison_minimality_heuristics_legends.tikz}
\input{\basepath comparison_minimality_heuristics_24.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
% \path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
% \node at([yshift=-6ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/evaluation/comparison_minimality_heuristics/comparison_minimality_heuristics_11.tikz <==
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-1.png}};


==> figures/evaluation/comparison_minimality_heuristics/comparison_minimality_heuristics_12.tikz <==
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-13.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-14.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-15.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-16.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-17.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-18.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-19.png}};


==> figures/evaluation/comparison_minimality_heuristics/comparison_minimality_heuristics_13.tikz <==
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-23.png}};


==> figures/evaluation/comparison_minimality_heuristics/comparison_minimality_heuristics_14.tikz <==
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-35.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-36.png}};


==> figures/evaluation/comparison_minimality_heuristics/comparison_minimality_heuristics_21.tikz <==
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-2.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-3.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-4.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-5.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-6.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-7.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-8.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-9.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-10.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-11.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-12.png}};


==> figures/evaluation/comparison_minimality_heuristics/comparison_minimality_heuristics_22.tikz <==
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-20.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-21.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-22.png}};


==> figures/evaluation/comparison_minimality_heuristics/comparison_minimality_heuristics_23.tikz <==
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-24.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-25.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-26.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-27.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-28.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-29.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-30.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-31.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-32.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-33.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-34.png}};


==> figures/evaluation/comparison_minimality_heuristics/comparison_minimality_heuristics_24.tikz <==
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-37.png}};
\node[inner sep=0pt] (image) at (16,16) {\includegraphics[width=\imagewidth]{\basepath comparison_minimality_heuristics-38.png}};


==> figures/evaluation/cum_time_over_features/cum_time_over_features.tikz <==
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
%
\begin{tikzpicture}
\footnotesize
\pgfplotsset{
plotstyle1/.style={area legend, draw=none, fill=mycolor1, fill opacity=0.2, forget plot},
plotstyle2/.style={color=mycolor1},
plotstyle3/.style={area legend, draw=none, fill=mycolor2, fill opacity=0.2, forget plot},
plotstyle4/.style={color=mycolor2},
/.style={}
}
\tikzstyle{every node}=[font=\scriptsize]
\def\rows{1}
\def\cols{3}
\def\horzsep{1cm}
\def\basepath{./figures/evaluation/cum_time_over_features/}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*0.95\linewidth -\horzsep,
legend style={legend columns=2,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}},
legend image post style={xscale=0.5},
title style={at={([yshift=-6ex]0.5,0)},anchor=north},
scaled ticks=false % Disable scientific notation
]
\nextgroupplot[xmin=1,xmax=784,ymin=0,ymax=250,xlabel={Nr. of processed features},xlabel shift={-0.75ex},ylabel={Cumulative time [s]},title={(a) MNIST}]
\input{\basepath cum_time_over_features_11.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=1,xmax=1024,ymin=0,ymax=2500,xlabel={Nr. of processed features},xlabel shift={-0.75ex},title={(b) CIFAR-10}]
\input{\basepath cum_time_over_features_12.tikz}
\nextgroupplot[xmin=1,xmax=1024,ymin=0,ymax=25000,xlabel={Nr. of processed features},xlabel shift={-0.75ex},title={(c) GTSRB}]
\input{\basepath cum_time_over_features_legends.tikz}
\input{\basepath cum_time_over_features_13.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
\path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
\node at([yshift=32.5ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/evaluation/cum_time_over_features/cum_time_over_features_11.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
1	0.0278\\
5	0.4919\\
9	0.8318\\
13	1.1692\\
17	1.4898\\
21	1.8261\\
25	2.171\\
29	2.5261\\
33	2.8802\\
37	3.2262\\
41	3.5635\\
45	3.9182\\
49	4.2772\\
53	4.6344\\
57	4.9818\\
61	5.3193\\
65	5.6592\\
69	5.9983\\
73	6.347\\
77	6.7088\\
81	7.0852\\
85	7.467\\
89	7.846\\
93	8.2182\\
97	8.6019\\
101	8.9954\\
105	9.3997\\
109	9.8063\\
113	10.1933\\
117	10.5934\\
121	10.9868\\
125	11.3961\\
129	11.8401\\
133	12.2954\\
137	12.7526\\
141	13.1959\\
145	13.6401\\
149	14.1013\\
153	14.5426\\
157	14.9738\\
161	15.4312\\
165	15.9019\\
169	16.3653\\
173	16.84\\
177	17.3176\\
181	17.8047\\
185	18.3463\\
189	18.8795\\
193	19.4051\\
197	19.9041\\
201	20.3832\\
205	20.8772\\
209	21.3905\\
213	21.9091\\
217	22.4422\\
221	22.9562\\
225	23.4675\\
229	23.9648\\
233	24.48\\
237	24.997\\
241	25.5315\\
245	26.0645\\
249	26.5953\\
253	27.159\\
257	27.7398\\
261	28.2998\\
265	28.8793\\
269	29.4742\\
273	30.0852\\
277	30.6998\\
280	31.1783\\
284	31.7913\\
288	32.3945\\
292	32.9979\\
296	33.6134\\
300	34.225\\
304	34.8138\\
308	35.4198\\
312	36.0375\\
315	36.5038\\
318	37.0032\\
321	37.5109\\
324	37.9963\\
327	38.495\\
330	38.9834\\
333	39.4782\\
336	39.9615\\
339	40.4485\\
342	40.9306\\
345	41.4169\\
348	41.9352\\
351	42.4612\\
354	42.979\\
357	43.5008\\
360	44.0439\\
363	44.6003\\
366	45.1259\\
369	45.6449\\
372	46.2218\\
375	46.7844\\
378	47.3443\\
381	47.9169\\
384	48.4925\\
387	49.0666\\
390	49.6255\\
393	50.1816\\
396	50.7461\\
399	51.3077\\
402	51.8506\\
405	52.4006\\
408	52.9534\\
411	53.4978\\
414	54.0539\\
417	54.6262\\
420	55.2161\\
423	55.7874\\
426	56.3599\\
429	56.9364\\
432	57.5205\\
435	58.1236\\
438	58.7223\\
441	59.3262\\
444	59.9299\\
447	60.5379\\
450	61.1705\\
453	61.8151\\
456	62.4587\\
459	63.1306\\
462	63.7929\\
465	64.4272\\
468	65.0766\\
471	65.6989\\
474	66.3453\\
477	66.9968\\
480	67.6242\\
483	68.2553\\
486	68.9144\\
489	69.5683\\
492	70.2138\\
495	70.8741\\
498	71.5181\\
501	72.1579\\
504	72.8187\\
507	73.4892\\
510	74.161\\
513	74.8494\\
516	75.5475\\
519	76.2706\\
522	77.02\\
525	77.7669\\
528	78.5074\\
531	79.2181\\
534	79.9617\\
537	80.7154\\
540	81.4762\\
543	82.2048\\
546	82.9341\\
549	83.6619\\
552	84.4008\\
555	85.1482\\
558	85.9029\\
561	86.6677\\
564	87.4201\\
567	88.1502\\
570	88.8839\\
573	89.6422\\
576	90.4072\\
579	91.1691\\
582	91.9219\\
585	92.6856\\
588	93.426\\
591	94.1736\\
594	94.9315\\
597	95.6848\\
600	96.4361\\
603	97.1861\\
606	97.9523\\
609	98.7282\\
612	99.5001\\
615	100.2627\\
618	101.0337\\
621	101.821\\
624	102.594\\
627	103.3646\\
630	104.1469\\
633	104.9579\\
636	105.7618\\
639	106.5614\\
642	107.3473\\
645	108.1293\\
648	108.9079\\
651	109.7008\\
654	110.4808\\
657	111.2757\\
660	112.0748\\
663	112.87\\
666	113.6624\\
669	114.4717\\
672	115.2823\\
675	116.0931\\
678	116.8941\\
681	117.6841\\
684	118.4812\\
687	119.2833\\
690	120.0853\\
693	120.8813\\
696	121.6606\\
699	122.4332\\
702	123.2003\\
705	123.9748\\
708	124.75\\
711	125.5124\\
714	126.2901\\
717	127.0696\\
720	127.8583\\
723	128.6412\\
726	129.4156\\
729	130.1875\\
732	130.9622\\
735	131.7301\\
738	132.4922\\
741	133.2661\\
744	134.0368\\
747	134.7896\\
750	135.5542\\
753	136.32\\
756	137.0981\\
759	137.8796\\
762	138.6685\\
765	139.4321\\
768	140.2089\\
771	140.9867\\
774	141.7495\\
777	142.5142\\
780	143.2878\\
783	144.0653\\
784	99.5779\\
781	98.7686\\
778	97.9497\\
775	97.1431\\
772	96.339\\
769	95.5138\\
766	94.7073\\
763	93.9099\\
760	93.0795\\
757	92.3035\\
754	91.524\\
751	90.7319\\
748	89.9609\\
745	89.1843\\
742	88.3706\\
739	87.5645\\
736	86.762\\
733	85.979\\
730	85.1961\\
727	84.4469\\
724	83.6864\\
721	82.9178\\
718	82.1682\\
715	81.3967\\
712	80.6562\\
709	79.9214\\
706	79.1884\\
703	78.4655\\
700	77.7477\\
697	77.0197\\
694	76.2663\\
691	75.4975\\
688	74.74\\
685	74.0335\\
682	73.3363\\
679	72.6213\\
676	71.9111\\
673	71.2156\\
670	70.5321\\
667	69.854\\
664	69.1701\\
661	68.4973\\
658	67.8341\\
655	67.1911\\
652	66.5418\\
649	65.9244\\
643	64.666\\
640	64.0118\\
637	63.3645\\
634	62.7518\\
631	62.1569\\
628	61.566\\
625	60.9958\\
622	60.4228\\
619	59.8301\\
616	59.237\\
613	58.6533\\
610	58.0691\\
607	57.4773\\
604	56.8823\\
601	56.3119\\
598	55.7644\\
595	55.1966\\
592	54.6268\\
589	54.0896\\
586	53.5745\\
583	53.0742\\
580	52.555\\
577	52.0386\\
574	51.5118\\
571	51.0128\\
568	50.54\\
565	50.05\\
562	49.5717\\
559	49.1029\\
555	48.5121\\
551	47.912\\
547	47.3035\\
544	46.8338\\
540	46.2309\\
536	45.6246\\
532	45.0244\\
528	44.4398\\
524	43.8529\\
520	43.2825\\
516	42.7403\\
512	42.2031\\
508	41.6708\\
504	41.1452\\
500	40.6206\\
496	40.1177\\
492	39.5808\\
488	39.0611\\
484	38.5595\\
480	38.083\\
476	37.6103\\
472	37.1274\\
468	36.676\\
464	36.21\\
460	35.7674\\
456	35.3594\\
452	34.9263\\
448	34.4803\\
444	34.0659\\
440	33.6702\\
436	33.2799\\
432	32.885\\
428	32.4897\\
424	32.0934\\
420	31.6974\\
416	31.2872\\
412	30.8858\\
408	30.5192\\
404	30.1441\\
400	29.7727\\
396	29.399\\
392	29.0303\\
388	28.6563\\
384	28.2825\\
380	27.9343\\
376	27.572\\
372	27.2236\\
368	26.8824\\
364	26.5487\\
360	26.2149\\
356	25.8718\\
352	25.5343\\
348	25.2058\\
344	24.869\\
340	24.5244\\
336	24.1986\\
332	23.8815\\
328	23.5623\\
324	23.2362\\
320	22.9092\\
316	22.5722\\
312	22.2583\\
308	21.9585\\
304	21.6558\\
300	21.3508\\
296	21.042\\
292	20.732\\
288	20.4123\\
284	20.1106\\
280	19.8043\\
276	19.5225\\
272	19.2266\\
268	18.9424\\
264	18.6481\\
260	18.359\\
256	18.0765\\
252	17.8242\\
248	17.5619\\
244	17.2984\\
240	17.0377\\
236	16.7672\\
232	16.4878\\
228	16.2032\\
224	15.9189\\
220	15.6299\\
216	15.3492\\
212	15.0777\\
208	14.7941\\
204	14.5177\\
200	14.2225\\
196	13.9341\\
192	13.6566\\
188	13.3788\\
184	13.1061\\
180	12.8297\\
176	12.5515\\
172	12.2769\\
168	12.0225\\
164	11.7431\\
160	11.4735\\
156	11.1954\\
152	10.9122\\
148	10.6449\\
144	10.3714\\
140	10.0803\\
136	9.7797\\
132	9.4914\\
128	9.2113\\
124	8.9368\\
120	8.6513\\
116	8.3558\\
112	8.0642\\
108	7.7858\\
104	7.5012\\
100	7.2068\\
96	6.9042\\
92	6.5944\\
88	6.2907\\
84	5.9968\\
80	5.7057\\
76	5.4126\\
72	5.1077\\
68	4.8088\\
64	4.5075\\
60	4.2155\\
56	3.924\\
52	3.6263\\
48	3.3296\\
44	3.0361\\
40	2.7468\\
36	2.4598\\
32	2.1786\\
28	1.8953\\
24	1.6082\\
20	1.3199\\
16	1.0307\\
12	0.7653\\
8	0.5033\\
4	0.2352\\
}--cycle;
\addplot [plotstyle2]
  table[row sep=crcr]{%
1	0.0815\\
5	0.3967\\
9	0.7004\\
13	1.0004\\
17	1.2958\\
21	1.6093\\
25	1.9252\\
29	2.2461\\
33	2.5646\\
37	2.8783\\
41	3.1907\\
45	3.5124\\
49	3.8405\\
53	4.1674\\
57	4.4891\\
61	4.8036\\
65	5.1208\\
69	5.4407\\
73	5.7655\\
77	6.0983\\
81	6.4322\\
85	6.7684\\
89	7.1064\\
93	7.4448\\
97	7.79\\
101	8.1384\\
105	8.4872\\
109	8.8306\\
113	9.1642\\
117	9.5122\\
121	9.8556\\
125	10.2019\\
129	10.5613\\
133	10.9286\\
137	11.3038\\
141	11.6752\\
145	12.0412\\
149	12.4038\\
157	13.12\\
161	13.4877\\
165	13.8572\\
169	14.2231\\
173	14.5936\\
177	14.9685\\
181	15.3523\\
185	15.7605\\
189	16.166\\
193	16.5663\\
197	16.9541\\
201	17.3392\\
205	17.7322\\
209	18.127\\
213	18.5294\\
217	18.9297\\
221	19.3294\\
225	19.7295\\
229	20.1194\\
233	20.5196\\
237	20.9165\\
241	21.3183\\
245	21.7151\\
249	22.1115\\
253	22.5216\\
257	22.9443\\
261	23.365\\
265	23.8012\\
269	24.2433\\
273	24.6926\\
277	25.144\\
281	25.6075\\
285	26.0663\\
289	26.5192\\
293	26.9831\\
297	27.4456\\
301	27.8999\\
305	28.3465\\
309	28.802\\
313	29.2639\\
317	29.7476\\
321	30.2513\\
325	30.7384\\
329	31.2322\\
333	31.7193\\
337	32.2027\\
341	32.6904\\
345	33.1853\\
349	33.6985\\
353	34.2109\\
357	34.7292\\
360	35.1294\\
363	35.5318\\
367	36.0484\\
370	36.4507\\
373	36.8614\\
376	37.2711\\
379	37.6882\\
382	38.1077\\
385	38.5266\\
388	38.9535\\
391	39.3724\\
394	39.7929\\
397	40.2143\\
400	40.6315\\
403	41.0437\\
406	41.4577\\
409	41.8731\\
412	42.2832\\
415	42.7169\\
418	43.1566\\
421	43.6063\\
424	44.0336\\
427	44.4706\\
430	44.9068\\
433	45.3477\\
436	45.8014\\
439	46.2451\\
442	46.6984\\
445	47.1525\\
448	47.6111\\
451	48.1024\\
454	48.5941\\
457	49.0659\\
460	49.5653\\
463	50.0495\\
466	50.5444\\
469	51.0348\\
472	51.5184\\
475	52.0278\\
481	53.0192\\
484	53.5152\\
487	54.0362\\
490	54.5514\\
493	55.0796\\
496	55.6055\\
499	56.1145\\
502	56.6288\\
505	57.1549\\
508	57.6914\\
511	58.2346\\
514	58.7683\\
517	59.3324\\
520	59.9\\
523	60.4921\\
526	61.074\\
529	61.6614\\
532	62.2455\\
535	62.8474\\
538	63.4543\\
541	64.0506\\
544	64.6416\\
547	65.2427\\
550	65.8335\\
553	66.4363\\
556	67.0293\\
559	67.629\\
562	68.2471\\
565	68.8555\\
568	69.4683\\
571	70.0727\\
574	70.7051\\
577	71.3497\\
580	71.9861\\
583	72.6254\\
586	73.2538\\
589	73.8817\\
592	74.5274\\
595	75.1888\\
598	75.8491\\
601	76.4995\\
604	77.1592\\
607	77.8433\\
610	78.5285\\
613	79.2047\\
616	79.8767\\
619	80.5643\\
622	81.252\\
625	81.9235\\
628	82.5941\\
631	83.2837\\
634	83.9895\\
637	84.6963\\
640	85.4186\\
643	86.1372\\
646	86.8425\\
649	87.548\\
652	88.2511\\
655	88.9671\\
658	89.6879\\
661	90.4197\\
664	91.1517\\
667	91.892\\
670	92.6379\\
673	93.3844\\
676	94.1358\\
679	94.8878\\
682	95.6435\\
685	96.3905\\
688	97.1443\\
691	97.923\\
694	98.7058\\
697	99.4687\\
700	100.2186\\
703	100.9603\\
706	101.7116\\
709	102.4624\\
712	103.2142\\
715	103.9727\\
718	104.7496\\
721	105.5188\\
724	106.2926\\
727	107.0586\\
730	107.8213\\
733	108.5979\\
736	109.3735\\
739	110.1558\\
741	110.6858\\
744	111.4713\\
747	112.2492\\
750	113.01\\
753	113.7876\\
756	114.5661\\
759	115.3522\\
761	115.8796\\
763	116.4151\\
766	117.1983\\
768	117.7278\\
770	118.2555\\
772	118.7887\\
774	119.3151\\
777	120.0985\\
779	120.6241\\
781	121.1592\\
783	121.6871\\
};



\addplot[plotstyle3]
table[row sep=crcr] {%
x	y\\
1	0.1984\\
4	1.235\\
7	2.027\\
10	2.7605\\
13	3.541\\
16	4.3576\\
19	5.2065\\
22	6.0431\\
25	6.8451\\
28	7.6294\\
31	8.4729\\
34	9.2936\\
37	10.1132\\
40	10.9226\\
43	11.6765\\
46	12.4716\\
49	13.3052\\
52	14.1496\\
55	15.0314\\
58	15.8664\\
61	16.6949\\
64	17.525\\
67	18.3397\\
70	19.1511\\
73	19.9738\\
76	20.7656\\
79	21.6065\\
82	22.4729\\
85	23.2949\\
88	24.0805\\
91	24.8586\\
94	25.6713\\
97	26.5096\\
100	27.3259\\
103	28.1251\\
106	28.9115\\
109	29.7198\\
112	30.5465\\
115	31.3727\\
118	32.2075\\
121	33.0398\\
124	33.9011\\
127	34.7677\\
130	35.5968\\
133	36.3933\\
136	37.2012\\
139	37.9818\\
142	38.7712\\
145	39.5713\\
148	40.3662\\
152	41.4347\\
155	42.2356\\
158	43.0596\\
161	43.9307\\
164	44.7655\\
167	45.595\\
170	46.4447\\
173	47.3087\\
176	48.161\\
179	48.9893\\
182	49.8499\\
185	50.7037\\
188	51.5641\\
191	52.3939\\
194	53.2473\\
197	54.1135\\
200	54.9486\\
203	55.7698\\
206	56.5981\\
209	57.4374\\
212	58.2607\\
215	59.0845\\
218	59.8664\\
221	60.6247\\
224	61.4318\\
227	62.2481\\
230	63.0697\\
233	63.8628\\
236	64.6642\\
239	65.5013\\
242	66.3207\\
245	67.1532\\
248	67.992\\
251	68.8439\\
254	69.7274\\
257	70.5985\\
260	71.4545\\
263	72.3391\\
266	73.2277\\
269	74.1453\\
272	75.0186\\
275	75.8996\\
278	76.7213\\
281	77.5278\\
284	78.3404\\
287	79.156\\
290	80.0016\\
293	80.8391\\
296	81.6579\\
299	82.4899\\
302	83.2782\\
305	84.0566\\
308	84.8562\\
311	85.6409\\
314	86.4575\\
317	87.332\\
320	88.1737\\
323	89.0568\\
326	89.9213\\
329	90.7976\\
332	91.6316\\
335	92.46\\
338	93.2995\\
341	94.153\\
344	95.0265\\
347	95.9401\\
350	96.8249\\
353	97.6581\\
356	98.5086\\
359	99.3412\\
362	100.1656\\
365	101.0064\\
368	101.8228\\
371	102.6467\\
374	103.4528\\
377	104.2731\\
380	105.1196\\
383	105.9648\\
386	106.8005\\
389	107.6242\\
392	108.4854\\
395	109.3265\\
398	110.1662\\
401	110.9878\\
404	111.8198\\
407	112.6486\\
410	113.4863\\
413	114.3404\\
416	115.2091\\
419	116.1055\\
422	116.9483\\
425	117.7813\\
428	118.6082\\
431	119.4781\\
434	120.3389\\
437	121.1942\\
440	122.0915\\
443	122.9645\\
446	123.8645\\
449	124.7609\\
452	125.6195\\
455	126.48\\
458	127.3037\\
461	128.1409\\
464	128.9793\\
467	129.8204\\
470	130.6416\\
473	131.4243\\
476	132.2228\\
479	133.0559\\
482	133.8992\\
485	134.7217\\
488	135.5183\\
491	136.3476\\
494	137.1909\\
497	138.0642\\
500	138.9242\\
503	139.7882\\
506	140.6691\\
509	141.524\\
512	142.378\\
515	143.2373\\
518	144.081\\
521	144.9418\\
524	145.8146\\
527	146.7288\\
530	147.6575\\
533	148.5717\\
536	149.4511\\
539	150.3257\\
542	151.1655\\
545	152.0351\\
548	152.9054\\
551	153.7634\\
554	154.624\\
557	155.4617\\
560	156.3047\\
563	157.1423\\
566	157.9954\\
569	158.8381\\
572	159.6909\\
575	160.5569\\
578	161.404\\
581	162.2297\\
584	163.0579\\
587	163.8804\\
590	164.7196\\
593	165.5649\\
596	166.3869\\
599	167.2022\\
602	168.0299\\
605	168.8549\\
608	169.6906\\
611	170.5116\\
614	171.3536\\
617	172.1986\\
620	173.0121\\
623	173.8029\\
626	174.6089\\
629	175.438\\
632	176.2697\\
635	177.0829\\
638	177.884\\
641	178.7011\\
644	179.511\\
647	180.3058\\
650	181.1085\\
653	181.9264\\
656	182.7742\\
659	183.6004\\
662	184.4071\\
665	185.2192\\
668	186.0559\\
671	186.9104\\
674	187.7765\\
677	188.6526\\
680	189.5192\\
683	190.3737\\
686	191.2113\\
689	192.0103\\
692	192.8236\\
695	193.6215\\
698	194.421\\
701	195.2355\\
704	196.0627\\
707	196.8843\\
710	197.691\\
713	198.5005\\
716	199.3249\\
719	200.1731\\
722	201.0059\\
725	201.8194\\
728	202.6145\\
731	203.4408\\
734	204.2711\\
737	205.0891\\
740	205.895\\
743	206.6908\\
746	207.4841\\
749	208.2787\\
752	209.0757\\
755	209.8911\\
758	210.7074\\
761	211.5225\\
764	212.3311\\
767	213.1111\\
770	213.8893\\
773	214.6745\\
776	215.4832\\
779	216.2907\\
782	217.0726\\
784	196.5642\\
781	195.7966\\
778	195.0324\\
775	194.2674\\
772	193.4945\\
769	192.7229\\
766	191.9569\\
763	191.1952\\
760	190.4289\\
757	189.6552\\
754	188.9051\\
751	188.1378\\
748	187.3681\\
745	186.6059\\
742	185.848\\
739	185.087\\
736	184.3233\\
733	183.5647\\
729	182.553\\
726	181.7853\\
723	181.0098\\
720	180.245\\
717	179.4996\\
714	178.7488\\
711	177.9946\\
708	177.2282\\
705	176.4544\\
702	175.6784\\
699	174.9033\\
696	174.1431\\
693	173.3814\\
690	172.6136\\
687	171.8485\\
684	171.0825\\
681	170.3248\\
678	169.5655\\
675	168.8133\\
672	168.0577\\
669	167.3034\\
666	166.5565\\
663	165.7932\\
660	165.0214\\
657	164.2641\\
654	163.5119\\
651	162.7292\\
648	161.951\\
645	161.1716\\
642	160.3969\\
639	159.6223\\
636	158.8335\\
633	158.0331\\
630	157.2485\\
627	156.4677\\
624	155.6915\\
621	154.8968\\
618	154.107\\
615	153.3229\\
612	152.5527\\
609	151.7922\\
606	151.0084\\
603	150.2272\\
600	149.4633\\
597	148.7032\\
594	147.9301\\
591	147.1452\\
588	146.3668\\
585	145.6088\\
582	144.8472\\
579	144.0754\\
576	143.3176\\
573	142.5562\\
570	141.8032\\
567	141.034\\
564	140.2713\\
561	139.5263\\
558	138.7722\\
555	138.0108\\
552	137.2513\\
549	136.5078\\
546	135.7729\\
543	135.0103\\
540	134.2472\\
537	133.4914\\
534	132.7525\\
531	132.0174\\
528	131.2805\\
525	130.5273\\
522	129.7673\\
519	128.9891\\
516	128.2045\\
513	127.4361\\
510	126.6785\\
507	125.9229\\
504	125.1481\\
501	124.3856\\
498	123.6084\\
495	122.8287\\
492	122.0563\\
489	121.2947\\
486	120.4934\\
483	119.6774\\
480	118.8883\\
477	118.1087\\
474	117.2985\\
471	116.5156\\
468	115.7557\\
465	114.9827\\
462	114.2121\\
459	113.4576\\
456	112.7093\\
453	111.964\\
450	111.2137\\
447	110.4582\\
444	109.6989\\
441	108.9208\\
438	108.1748\\
435	107.4227\\
432	106.6564\\
429	105.8655\\
426	105.1185\\
423	104.3803\\
420	103.6299\\
417	102.8549\\
414	102.0715\\
411	101.3129\\
408	100.5258\\
405	99.7634\\
402	99.0091\\
399	98.2317\\
396	97.4536\\
393	96.6669\\
390	95.8674\\
387	95.1003\\
384	94.343\\
381	93.5599\\
378	92.7869\\
375	92.0075\\
372	91.2544\\
369	90.5016\\
366	89.7179\\
363	88.9376\\
360	88.1626\\
357	87.3757\\
354	86.6146\\
351	85.8513\\
348	85.0988\\
345	84.3572\\
342	83.6042\\
339	82.8337\\
336	82.0499\\
333	81.2762\\
330	80.5035\\
327	79.7694\\
324	79.0218\\
321	78.2773\\
318	77.514\\
315	76.7645\\
312	76.0091\\
309	75.2426\\
306	74.4852\\
303	73.7526\\
300	73.001\\
297	72.2346\\
293	71.2014\\
290	70.4401\\
287	69.6725\\
284	68.9098\\
281	68.1524\\
278	67.4065\\
275	66.6605\\
272	65.894\\
269	65.1278\\
266	64.4072\\
263	63.6698\\
260	62.9548\\
257	62.2394\\
254	61.5251\\
251	60.7919\\
248	60.0552\\
245	59.3219\\
242	58.584\\
239	57.8144\\
236	57.0767\\
233	56.3623\\
230	55.6365\\
227	54.8867\\
224	54.1359\\
221	53.3792\\
218	52.6148\\
215	51.8729\\
212	51.112\\
209	50.3399\\
206	49.5666\\
203	48.8134\\
200	48.0944\\
197	47.3672\\
194	46.6488\\
191	45.9184\\
188	45.1764\\
185	44.4266\\
182	43.7172\\
179	43.0138\\
176	42.3037\\
173	41.5823\\
170	40.8369\\
167	40.0857\\
164	39.3371\\
161	38.612\\
158	37.8971\\
155	37.156\\
152	36.4226\\
149	35.6975\\
146	34.968\\
143	34.2239\\
140	33.4929\\
137	32.7693\\
134	32.0064\\
131	31.2487\\
128	30.5116\\
125	29.7669\\
122	29.0252\\
119	28.2901\\
116	27.5431\\
113	26.829\\
110	26.1259\\
107	25.3869\\
104	24.6521\\
101	23.9349\\
98	23.2063\\
95	22.4593\\
92	21.6778\\
89	20.9244\\
86	20.2185\\
82	19.2924\\
79	18.5619\\
76	17.8121\\
72	16.8902\\
68	15.9623\\
65	15.2535\\
62	14.54\\
59	13.8251\\
56	13.0936\\
53	12.3848\\
50	11.6839\\
46	10.7607\\
43	10.0513\\
39	9.1295\\
36	8.42\\
33	7.6915\\
30	6.9873\\
27	6.2797\\
24	5.5424\\
21	4.8194\\
17	3.9065\\
13	2.9746\\
9	2.052\\
5	1.1409\\
2	0.398\\
}--cycle;
\addplot [plotstyle4]
  table[row sep=crcr]{%
1	0.2579\\
4	1.0747\\
7	1.8096\\
10	2.5233\\
13	3.2578\\
16	4.0177\\
19	4.7806\\
22	5.5511\\
25	6.3163\\
28	7.0742\\
31	7.8462\\
34	8.6136\\
37	9.386\\
40	10.1422\\
43	10.8639\\
46	11.6162\\
49	12.3817\\
52	13.1522\\
55	13.9448\\
58	14.7225\\
61	15.4979\\
64	16.2718\\
67	17.0333\\
70	17.7898\\
73	18.5454\\
76	19.2889\\
79	20.0842\\
82	20.8827\\
85	21.6399\\
88	22.387\\
91	23.1386\\
94	23.9368\\
97	24.7327\\
100	25.5086\\
103	26.2685\\
106	27.0247\\
109	27.8027\\
112	28.5699\\
115	29.3369\\
118	30.1216\\
121	30.9109\\
124	31.7073\\
127	32.517\\
130	33.2999\\
133	34.0722\\
136	34.8583\\
139	35.6182\\
142	36.3725\\
145	37.1458\\
148	37.9116\\
151	38.673\\
154	39.4377\\
157	40.215\\
160	41.0064\\
163	41.7935\\
166	42.5712\\
169	43.3705\\
172	44.1788\\
175	44.9734\\
178	45.7424\\
181	46.5248\\
184	47.3024\\
187	48.103\\
190	48.8956\\
193	49.6829\\
196	50.4758\\
199	51.2616\\
202	52.0347\\
205	52.8125\\
208	53.6234\\
211	54.4211\\
214	55.2179\\
217	55.9862\\
220	56.7457\\
223	57.5212\\
226	58.3042\\
229	59.0938\\
232	59.862\\
235	60.618\\
238	61.3901\\
241	62.1881\\
244	62.9763\\
247	63.7604\\
250	64.5489\\
253	65.3574\\
256	66.1559\\
259	66.9397\\
262	67.7387\\
265	68.5458\\
268	69.3636\\
271	70.1804\\
274	71.0083\\
277	71.8069\\
280	72.5785\\
283	73.3631\\
286	74.1475\\
289	74.9498\\
292	75.7579\\
295	76.5501\\
298	77.3527\\
301	78.1346\\
304	78.8959\\
307	79.663\\
310	80.4383\\
313	81.2188\\
316	82.0278\\
319	82.8283\\
322	83.6442\\
325	84.451\\
328	85.2639\\
331	86.0587\\
334	86.8551\\
337	87.6652\\
340	88.4814\\
343	89.2919\\
346	90.1197\\
349	90.9394\\
352	91.7433\\
355	92.5471\\
358	93.3508\\
361	94.1562\\
364	94.9633\\
367	95.7643\\
370	96.5642\\
373	97.3441\\
376	98.1292\\
379	98.9394\\
382	99.7529\\
385	100.5613\\
388	101.3475\\
391	102.1655\\
394	102.9914\\
397	103.8001\\
400	104.6044\\
403	105.4038\\
406	106.1953\\
409	106.9961\\
412	107.8105\\
415	108.624\\
418	109.4642\\
421	110.2752\\
424	111.0632\\
427	111.8495\\
430	112.6576\\
433	113.4868\\
436	114.2847\\
439	115.1095\\
442	115.9269\\
445	116.7591\\
448	117.5887\\
451	118.399\\
454	119.2048\\
457	119.9916\\
460	120.7828\\
463	121.5847\\
466	122.393\\
469	123.191\\
472	123.9687\\
475	124.7581\\
478	125.5746\\
481	126.3847\\
484	127.1981\\
487	128.0083\\
490	128.8111\\
493	129.6116\\
496	130.4295\\
499	131.2552\\
502	132.0676\\
505	132.8934\\
508	133.7093\\
511	134.5118\\
514	135.3251\\
517	136.1319\\
520	136.9534\\
523	137.7703\\
526	138.5953\\
529	139.4413\\
532	140.2645\\
535	141.079\\
538	141.8888\\
541	142.6899\\
544	143.5053\\
547	144.3196\\
550	145.1133\\
553	145.9214\\
556	146.7228\\
559	147.5244\\
562	148.32\\
565	149.1177\\
568	149.9227\\
571	150.7289\\
574	151.5389\\
577	152.3471\\
580	153.1453\\
583	153.9419\\
586	154.7323\\
589	155.5308\\
592	156.3462\\
595	157.1524\\
598	157.9419\\
601	158.7382\\
604	159.5321\\
607	160.3414\\
610	161.1437\\
613	161.9373\\
616	162.7528\\
619	163.5561\\
622	164.3515\\
625	165.1463\\
628	165.9458\\
631	166.7518\\
634	167.5576\\
637	168.3574\\
640	169.1557\\
643	169.9497\\
646	170.7344\\
649	171.5248\\
652	172.3212\\
655	173.1268\\
658	173.9235\\
661	174.7102\\
664	175.4978\\
667	176.2939\\
670	177.0881\\
673	177.8972\\
676	178.7109\\
679	179.5265\\
682	180.3313\\
685	181.1369\\
688	181.9233\\
691	182.7127\\
694	183.4964\\
697	184.2745\\
700	185.0618\\
703	185.8618\\
706	186.6621\\
709	187.4529\\
712	188.2385\\
715	189.0223\\
718	189.8196\\
721	190.6132\\
724	191.4102\\
727	192.1949\\
730	192.9861\\
733	193.7792\\
736	194.5711\\
739	195.3573\\
742	196.1382\\
745	196.9123\\
748	197.6907\\
751	198.4737\\
754	199.262\\
757	200.0467\\
760	200.8387\\
763	201.6301\\
766	202.4042\\
769	203.1758\\
772	203.9523\\
775	204.7392\\
778	205.5285\\
781	206.3049\\
784	207.0837\\
};




==> figures/evaluation/cum_time_over_features/cum_time_over_features_12.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
1	0.3117\\
6	2.4538\\
11	4.3704\\
16	6.3029\\
21	8.0978\\
27	10.2468\\
32	12.0745\\
37	13.9652\\
42	15.8508\\
47	17.6755\\
52	19.5179\\
57	21.3588\\
62	23.1879\\
67	25.0043\\
72	26.8271\\
77	28.6874\\
82	30.5914\\
87	32.4993\\
92	34.3844\\
97	36.3602\\
102	38.2598\\
107	40.1998\\
112	42.1453\\
117	44.1334\\
122	46.0606\\
127	47.9972\\
132	50.1743\\
137	52.486\\
142	54.8088\\
147	57.1572\\
152	59.4866\\
157	61.9779\\
162	64.713\\
167	67.2268\\
172	70.0187\\
177	72.7215\\
182	75.3416\\
187	78.2137\\
192	81.0636\\
197	83.9758\\
202	86.8666\\
207	89.7923\\
212	93.136\\
217	96.2184\\
222	99.39\\
227	102.5904\\
232	106.3864\\
237	109.7848\\
242	112.9977\\
247	116.2327\\
252	119.5222\\
257	122.8766\\
262	126.178\\
267	129.9694\\
272	133.6233\\
277	137.1841\\
282	140.7448\\
287	144.2991\\
292	147.8931\\
297	151.667\\
302	155.4332\\
307	159.2143\\
312	162.9274\\
317	166.6685\\
322	170.4785\\
327	174.3102\\
332	178.1852\\
337	182.0415\\
342	185.8851\\
347	189.7411\\
352	193.7533\\
357	197.6861\\
362	201.655\\
367	205.7067\\
372	209.7518\\
377	213.8677\\
382	218.1437\\
387	222.4828\\
392	226.8284\\
397	231.2052\\
402	235.6124\\
407	240.0875\\
412	244.6599\\
417	249.3052\\
422	253.9009\\
426	258.2142\\
431	263.1318\\
436	268.2887\\
441	273.4274\\
446	278.5823\\
451	283.816\\
456	289.1839\\
460	293.6669\\
464	298.0168\\
468	302.4235\\
472	306.8146\\
476	311.2109\\
480	315.6222\\
484	320.1315\\
488	324.6625\\
492	329.146\\
496	333.6205\\
500	338.1063\\
504	342.6318\\
508	347.475\\
512	352.2402\\
516	356.9823\\
520	361.8485\\
524	366.6643\\
528	371.477\\
532	376.3195\\
536	381.1777\\
540	386.366\\
544	391.4483\\
548	396.5081\\
552	401.732\\
556	406.8491\\
560	412.0054\\
564	417.3653\\
568	422.6161\\
572	428.0441\\
576	433.7499\\
580	439.3055\\
584	444.9797\\
588	450.5423\\
592	456.1866\\
596	461.8308\\
600	467.6912\\
604	473.4491\\
608	479.2257\\
612	485.131\\
616	491.2066\\
620	497.1784\\
624	503.0928\\
628	509.1336\\
632	515.144\\
636	521.4416\\
640	527.6485\\
644	533.9535\\
648	540.2195\\
652	546.6034\\
656	552.9934\\
660	560.0039\\
664	566.7611\\
668	573.3917\\
672	580.0699\\
676	586.7532\\
680	593.5683\\
683	599.442\\
687	606.4646\\
691	613.6025\\
695	620.6525\\
699	627.752\\
703	634.8303\\
707	642.1164\\
711	649.3515\\
715	656.573\\
719	663.8902\\
723	671.4225\\
726	677.0198\\
729	682.6497\\
732	688.2695\\
735	693.8646\\
738	699.4947\\
741	705.1851\\
744	710.8825\\
747	716.591\\
750	722.3576\\
753	728.1917\\
756	733.9365\\
759	739.7542\\
762	745.4888\\
765	751.224\\
768	757.2389\\
771	763.1354\\
774	769.0878\\
777	775.0884\\
780	781.0294\\
783	787.0017\\
786	792.9991\\
789	799.0291\\
792	805.0167\\
795	810.9937\\
798	817.3326\\
801	823.5796\\
804	829.7823\\
807	836.0466\\
810	842.2522\\
813	848.5401\\
816	854.7596\\
819	861.6008\\
822	868.1628\\
825	874.5451\\
828	880.9793\\
831	887.4444\\
834	893.9374\\
837	900.7259\\
840	907.4098\\
843	914.2105\\
846	921.1802\\
849	928.063\\
852	934.9101\\
855	941.7917\\
858	948.822\\
861	955.7084\\
864	962.6213\\
867	969.5593\\
870	976.9524\\
873	984.0198\\
876	991.1227\\
879	998.1828\\
882	1005.2898\\
885	1012.3891\\
888	1019.502\\
891	1026.6802\\
894	1034.0002\\
897	1041.1814\\
900	1048.4226\\
903	1055.6818\\
906	1063.227\\
909	1070.7903\\
912	1078.2252\\
915	1085.6085\\
918	1093.0222\\
921	1100.4876\\
924	1107.9604\\
927	1115.4026\\
930	1122.8331\\
933	1130.3937\\
936	1138.0185\\
939	1145.6456\\
942	1153.2992\\
945	1160.9973\\
948	1168.6089\\
951	1176.2633\\
954	1184.3964\\
957	1192.4362\\
960	1200.4618\\
963	1208.4162\\
966	1216.7304\\
969	1224.8841\\
972	1233.0646\\
975	1241.2774\\
978	1249.5789\\
981	1257.8788\\
984	1266.0665\\
987	1274.3432\\
990	1282.5851\\
993	1290.871\\
996	1299.1999\\
999	1307.4842\\
1002	1315.7955\\
1005	1324.1282\\
1008	1332.5139\\
1011	1340.8662\\
1014	1349.2763\\
1017	1358.0185\\
1020	1366.5628\\
1023	1375.1781\\
1024	982.959\\
1020	975.6501\\
1016	968.0107\\
1012	960.695\\
1008	953.5711\\
1004	946.316\\
1000	939.0937\\
996	931.8867\\
992	924.5539\\
988	917.2454\\
984	909.9178\\
980	902.5501\\
976	895.1491\\
973	889.5553\\
970	883.9116\\
967	878.2099\\
964	872.3046\\
960	865.2808\\
956	858.1786\\
952	851.4731\\
948	844.81\\
944	838.0509\\
940	832.0096\\
936	825.8102\\
932	819.6625\\
928	813.8388\\
924	808.0331\\
920	802.1607\\
916	796.2919\\
912	790.4964\\
908	784.5627\\
904	778.4683\\
900	772.7482\\
896	766.9454\\
892	761.0807\\
888	755.2666\\
884	749.569\\
880	743.7345\\
876	738.061\\
872	732.3665\\
868	726.564\\
864	720.6396\\
860	715.0268\\
856	709.3205\\
852	703.6395\\
848	697.886\\
844	692.0673\\
840	686.5089\\
836	681.0172\\
832	675.4332\\
828	670.1435\\
824	664.9195\\
820	659.6643\\
816	654.0662\\
812	648.8097\\
808	643.6635\\
804	638.4609\\
800	633.2829\\
796	627.9288\\
792	622.9687\\
788	617.9751\\
784	612.9116\\
780	607.8718\\
776	602.8832\\
772	597.9213\\
768	592.8859\\
764	587.7032\\
760	582.948\\
756	578.119\\
752	573.3088\\
748	568.5023\\
744	563.7213\\
740	558.896\\
736	554.1976\\
732	549.5004\\
728	544.7989\\
724	540.1118\\
720	535.376\\
716	530.7785\\
712	526.182\\
708	521.5652\\
704	516.9754\\
700	512.4713\\
696	507.9119\\
692	503.3865\\
688	498.8641\\
684	494.332\\
680	489.8308\\
676	485.3233\\
672	480.7705\\
668	476.1718\\
664	471.6235\\
660	467.0679\\
656	462.4561\\
652	457.8378\\
648	453.2458\\
644	448.756\\
640	444.1984\\
636	439.6698\\
632	435.1124\\
628	430.4768\\
624	425.9944\\
620	421.476\\
616	416.9323\\
612	412.2947\\
608	407.7057\\
604	403.23\\
600	398.5769\\
596	394.0018\\
592	389.4739\\
588	384.9404\\
584	380.346\\
580	375.6688\\
576	371.0491\\
572	366.2556\\
568	361.833\\
564	357.391\\
560	353.0392\\
556	348.6194\\
552	344.2022\\
548	339.7805\\
544	335.3785\\
540	330.9296\\
536	326.4727\\
532	322.138\\
528	317.7634\\
524	313.4405\\
519	308.1491\\
514	302.7808\\
509	297.4124\\
505	293.0789\\
500	287.747\\
496	283.4351\\
491	278.1462\\
486	272.952\\
481	267.8425\\
476	262.8589\\
471	257.7943\\
466	253.1824\\
461	248.5518\\
456	243.9314\\
451	239.4758\\
446	235.1024\\
441	230.8447\\
436	226.6385\\
431	222.422\\
426	218.2407\\
421	214.1929\\
416	210.0039\\
411	206.2136\\
406	202.3809\\
401	198.3785\\
396	194.5233\\
391	190.7392\\
386	186.9128\\
381	183.1496\\
376	179.4448\\
371	175.8338\\
366	172.2465\\
361	168.6886\\
356	165.1593\\
351	161.6746\\
346	158.2804\\
341	154.943\\
336	151.572\\
331	148.1897\\
326	144.8933\\
321	141.4882\\
316	138.318\\
311	135.0162\\
306	131.8076\\
301	128.6889\\
296	125.5004\\
291	122.4531\\
286	119.4961\\
281	116.4966\\
276	113.5755\\
271	110.5466\\
266	107.619\\
261	104.9517\\
256	102.1522\\
251	99.278\\
246	96.4155\\
241	93.7995\\
236	91.1693\\
231	88.4131\\
226	85.9565\\
221	83.4098\\
216	80.8795\\
211	78.3657\\
206	76.0444\\
201	73.6905\\
196	71.3199\\
191	69.0211\\
186	66.8061\\
181	64.6589\\
176	62.6187\\
171	60.6661\\
166	58.5906\\
161	56.7145\\
156	54.9172\\
151	53.0604\\
146	51.2876\\
141	49.4722\\
136	47.7091\\
131	45.9193\\
126	44.0818\\
116	40.574\\
111	38.7585\\
106	36.9656\\
101	35.1842\\
96	33.4109\\
91	31.6306\\
86	29.8638\\
81	28.1259\\
76	26.3578\\
71	24.6221\\
66	22.8939\\
61	21.1051\\
56	19.3062\\
51	17.5813\\
46	15.8233\\
41	14.0714\\
36	12.3856\\
31	10.6545\\
26	8.9742\\
21	7.2426\\
16	5.6134\\
11	3.9914\\
6	2.3009\\
}--cycle;
\addplot [plotstyle2]
  table[row sep=crcr]{%
1	0.3489\\
6	2.3774\\
11	4.1809\\
16	5.9582\\
21	7.6702\\
26	9.4283\\
31	11.1778\\
36	12.9827\\
41	14.7757\\
46	16.5703\\
51	18.3635\\
56	20.1473\\
61	21.9644\\
66	23.768\\
71	25.5395\\
76	27.3329\\
81	29.1638\\
86	30.9971\\
91	32.8113\\
96	34.6884\\
101	36.5348\\
106	38.39\\
111	40.2549\\
116	42.1554\\
121	43.9992\\
126	45.8405\\
131	47.8343\\
136	49.8668\\
141	51.9088\\
146	53.9882\\
151	56.0439\\
156	58.2035\\
161	60.458\\
166	62.6451\\
171	65.0666\\
176	67.4124\\
181	69.7325\\
186	72.2261\\
191	74.7478\\
196	77.3441\\
201	79.9871\\
206	82.629\\
211	85.4279\\
216	88.2416\\
221	91.0802\\
226	93.9417\\
231	97.0472\\
236	100.141\\
241	103.0706\\
246	105.9997\\
251	109.0699\\
256	112.1811\\
261	115.2336\\
266	118.4548\\
271	121.7217\\
276	125.0313\\
281	128.2702\\
286	131.5442\\
291	134.8149\\
296	138.1983\\
301	141.6872\\
306	145.1391\\
311	148.5906\\
316	152.1191\\
321	155.5961\\
326	159.2116\\
331	162.7977\\
336	166.4166\\
341	170.0253\\
346	173.625\\
351	177.3161\\
356	181.0263\\
361	184.7765\\
366	188.5642\\
371	192.387\\
376	196.2381\\
381	200.218\\
386	204.2698\\
391	208.3475\\
396	212.4234\\
401	216.5509\\
406	220.7908\\
411	224.972\\
416	229.1893\\
421	233.5895\\
425	237.3354\\
430	241.863\\
434	245.5812\\
438	249.3219\\
442	253.061\\
446	256.8423\\
450	260.7074\\
454	264.566\\
458	268.5658\\
462	272.6617\\
466	276.6928\\
470	280.7478\\
474	284.9197\\
478	289.1214\\
482	293.3844\\
486	297.6873\\
490	302.0152\\
494	306.3457\\
498	310.7069\\
502	315.1181\\
506	319.6873\\
510	324.1687\\
514	328.6972\\
518	333.2128\\
522	337.7884\\
526	342.3312\\
530	346.9124\\
534	351.5349\\
538	356.3056\\
542	361.0202\\
546	365.7713\\
550	370.5691\\
554	375.3617\\
558	380.1211\\
562	384.9746\\
566	389.816\\
570	394.7053\\
574	399.7135\\
578	404.9661\\
582	410.0331\\
586	415.1828\\
590	420.2881\\
594	425.3674\\
598	430.5219\\
602	435.7301\\
606	440.9014\\
610	446.0657\\
614	451.3841\\
618	456.719\\
622	461.9112\\
626	467.1562\\
630	472.4611\\
634	477.7669\\
638	483.2565\\
642	488.6481\\
646	494.0491\\
650	499.4394\\
654	504.9446\\
658	510.7583\\
662	516.3734\\
666	521.9932\\
670	527.5778\\
674	533.1982\\
678	538.8756\\
682	544.8574\\
686	550.6607\\
690	556.4758\\
694	562.2687\\
698	568.0813\\
702	573.8794\\
706	579.7949\\
710	585.7129\\
714	591.6117\\
718	597.5418\\
722	603.4731\\
726	609.7305\\
730	615.8401\\
734	621.9576\\
738	628.023\\
742	634.2224\\
746	640.405\\
750	646.6235\\
754	652.9174\\
758	659.1935\\
762	665.4181\\
766	671.593\\
769	676.6962\\
772	681.5203\\
775	686.3519\\
778	691.2034\\
781	696.0939\\
784	700.9654\\
787	705.9003\\
790	710.7435\\
793	715.5971\\
796	720.4586\\
799	725.6875\\
802	730.7452\\
805	735.8132\\
808	740.8949\\
811	745.917\\
814	751.0579\\
817	756.1687\\
820	761.7374\\
823	766.9778\\
826	772.0965\\
829	777.304\\
832	782.5244\\
835	788.0076\\
838	793.3691\\
841	798.7495\\
844	804.2607\\
847	809.9584\\
850	815.5451\\
853	821.1064\\
856	826.7246\\
859	832.3419\\
862	837.9313\\
865	843.5268\\
868	849.3803\\
871	855.1187\\
874	860.8108\\
877	866.4678\\
880	872.1414\\
883	877.8878\\
886	883.5864\\
889	889.3266\\
892	895.1078\\
895	900.9735\\
898	906.6899\\
901	912.4868\\
904	918.2795\\
907	924.3872\\
910	930.4312\\
913	936.2939\\
916	942.1849\\
919	948.0924\\
922	954.0356\\
925	959.9723\\
928	965.8584\\
931	971.7943\\
934	977.7335\\
937	983.9585\\
940	990.1137\\
943	996.2166\\
946	1002.5633\\
949	1008.7786\\
952	1015.3025\\
955	1021.8116\\
958	1028.3474\\
961	1035.0561\\
964	1041.7864\\
967	1048.8107\\
970	1055.7505\\
973	1062.6875\\
976	1069.594\\
979	1076.5518\\
982	1083.4005\\
985	1090.2772\\
988	1097.1701\\
991	1104.0261\\
994	1110.956\\
997	1117.8261\\
1000	1124.671\\
1003	1131.534\\
1006	1138.4719\\
1009	1145.3258\\
1012	1152.178\\
1015	1159.114\\
1018	1166.4332\\
1021	1173.4627\\
1024	1180.5009\\
};



\addplot[plotstyle3]
table[row sep=crcr] {%
x	y\\
1	0.3054\\
7	3.1054\\
13	5.6232\\
19	8.0545\\
25	10.6523\\
31	12.9661\\
37	15.1705\\
43	17.3959\\
49	19.5682\\
55	21.8297\\
61	24.1993\\
67	26.6914\\
73	29.4467\\
79	32.1168\\
85	34.9872\\
91	37.8411\\
97	40.8527\\
102	43.5454\\
107	46.0305\\
112	48.7818\\
117	51.3336\\
122	53.9686\\
127	56.5418\\
132	59.2891\\
137	62.3076\\
142	64.9654\\
147	67.8248\\
152	70.8588\\
157	74.0009\\
162	77.5384\\
167	81.4014\\
172	85.7363\\
177	90.4767\\
182	95.552\\
187	101.0023\\
192	106.4221\\
197	111.8758\\
202	117.4201\\
207	123.1128\\
212	128.9483\\
217	134.9082\\
222	140.9887\\
227	147.1418\\
232	153.2572\\
237	159.453\\
242	165.9075\\
247	172.6129\\
252	179.5423\\
257	186.6067\\
262	193.7628\\
267	200.775\\
272	207.8611\\
277	215.0083\\
282	222.38\\
287	229.9454\\
292	237.6373\\
297	245.4274\\
302	253.3624\\
307	261.4291\\
312	269.6582\\
317	278.1021\\
322	286.6365\\
327	295.3527\\
332	304.0977\\
337	313.0729\\
341	320.3891\\
345	327.7927\\
349	335.2194\\
353	342.7366\\
357	350.3352\\
361	357.9893\\
365	365.7409\\
369	373.5787\\
373	381.5124\\
377	389.5457\\
381	397.642\\
385	405.772\\
389	414.0009\\
393	422.3635\\
397	430.7799\\
401	439.336\\
405	447.9617\\
409	456.6908\\
413	465.4034\\
417	474.2171\\
421	483.0855\\
425	492.0604\\
429	500.9809\\
433	509.9436\\
437	519.0332\\
441	528.2317\\
445	537.4631\\
449	546.8032\\
453	556.2312\\
457	565.7053\\
461	575.2591\\
465	584.906\\
469	594.6379\\
473	604.4225\\
477	614.2995\\
481	624.2449\\
485	634.2456\\
489	644.3344\\
493	654.4689\\
497	664.7149\\
501	674.9361\\
505	685.3055\\
509	695.6259\\
513	705.8798\\
517	716.289\\
521	726.7992\\
525	737.3561\\
529	747.9863\\
533	758.6917\\
537	769.4737\\
541	780.1737\\
545	790.9576\\
549	801.8485\\
553	812.8145\\
557	823.8107\\
561	834.9072\\
565	846.1253\\
569	857.3563\\
573	868.6941\\
577	880.1295\\
581	891.514\\
585	903.0056\\
589	914.5254\\
593	926.1369\\
597	937.802\\
601	949.5899\\
606	964.453\\
610	976.4099\\
614	988.4409\\
618	1000.4842\\
622	1012.6301\\
626	1024.8212\\
630	1037.0571\\
634	1049.5097\\
638	1061.8651\\
642	1074.2326\\
646	1086.5988\\
650	1099.0063\\
654	1111.6168\\
658	1124.1117\\
662	1136.5243\\
666	1149.0259\\
670	1161.6016\\
674	1174.1431\\
677	1183.7151\\
681	1196.3546\\
685	1208.9811\\
689	1221.6262\\
692	1231.2433\\
695	1240.802\\
698	1250.3624\\
701	1260.0526\\
704	1269.7427\\
707	1279.5103\\
710	1289.2545\\
713	1299.0804\\
716	1308.9597\\
719	1318.8764\\
722	1328.7555\\
725	1338.6606\\
728	1348.5228\\
731	1358.3157\\
734	1368.2416\\
737	1378.1507\\
740	1388.1131\\
743	1398.0657\\
746	1408.1612\\
749	1418.1911\\
752	1428.318\\
755	1438.3732\\
758	1448.5542\\
761	1458.7135\\
764	1468.9297\\
767	1479.1892\\
770	1489.2543\\
773	1499.3861\\
776	1509.5302\\
779	1519.7502\\
782	1530.0013\\
785	1540.2499\\
788	1550.58\\
791	1560.9018\\
794	1571.2821\\
797	1581.699\\
800	1592.0051\\
803	1602.2882\\
806	1612.5524\\
809	1622.8939\\
812	1633.2437\\
815	1643.6266\\
818	1654.1489\\
821	1664.51\\
824	1674.8138\\
827	1685.1352\\
830	1695.4972\\
833	1705.8938\\
836	1716.3013\\
839	1726.5925\\
842	1736.8758\\
845	1747.296\\
848	1757.5322\\
851	1767.879\\
854	1778.0831\\
857	1788.2978\\
860	1798.5579\\
863	1808.7481\\
866	1819.0288\\
869	1829.302\\
872	1839.4422\\
875	1849.7363\\
878	1859.9009\\
881	1870.125\\
884	1880.4262\\
887	1890.7327\\
890	1901.0463\\
893	1911.3401\\
896	1921.7365\\
899	1932.0706\\
902	1942.474\\
905	1952.8556\\
908	1963.1647\\
911	1973.4803\\
914	1983.7391\\
917	1994.1069\\
920	2004.3444\\
923	2014.7297\\
926	2025.0249\\
929	2035.5121\\
932	2045.897\\
935	2056.3572\\
938	2066.5949\\
941	2076.8404\\
944	2087.08\\
947	2097.2893\\
950	2107.3762\\
953	2117.4647\\
956	2127.397\\
959	2137.4202\\
962	2147.1751\\
965	2156.9405\\
968	2166.4855\\
973	2182.2679\\
977	2194.9245\\
980	2204.4562\\
983	2213.9571\\
987	2226.5006\\
990	2236.12\\
993	2245.7191\\
997	2258.3442\\
1000	2267.9128\\
1003	2277.4249\\
1007	2290.1064\\
1010	2299.7192\\
1013	2309.3475\\
1016	2318.8726\\
1020	2331.4146\\
1024	2343.8377\\
1024	1332.623\\
1019	1325.0291\\
1014	1317.3928\\
1009	1309.7975\\
1004	1302.1913\\
999	1294.5189\\
994	1286.8748\\
989	1279.2574\\
984	1271.6393\\
979	1263.9481\\
974	1256.2921\\
969	1248.6712\\
964	1241.0136\\
959	1233.3542\\
954	1225.4874\\
949	1217.6968\\
944	1209.922\\
939	1202.0421\\
934	1194.2315\\
929	1186.3643\\
924	1178.431\\
919	1170.4999\\
914	1162.5149\\
909	1154.5885\\
904	1146.6235\\
899	1138.7105\\
894	1130.7846\\
889	1122.7942\\
884	1114.8654\\
879	1106.9354\\
874	1099.0041\\
869	1090.9701\\
864	1082.868\\
859	1074.9017\\
854	1066.9078\\
849	1058.8682\\
844	1050.7556\\
839	1042.6478\\
834	1034.5503\\
829	1026.4177\\
824	1018.3237\\
819	1010.2073\\
814	1001.8896\\
809	993.6547\\
804	985.351\\
799	977.1859\\
794	968.9585\\
789	960.5305\\
784	952.2362\\
779	944.009\\
774	935.7773\\
769	927.5487\\
764	919.312\\
759	911.0555\\
754	902.7675\\
749	894.5041\\
744	886.223\\
739	877.9322\\
734	869.725\\
729	861.5146\\
724	853.2688\\
718	843.3041\\
713	835.034\\
708	826.7782\\
703	818.4796\\
698	810.2407\\
693	801.9058\\
688	793.5881\\
683	785.0748\\
678	776.8234\\
673	768.5352\\
668	760.2799\\
663	752.0479\\
658	743.8226\\
653	735.5338\\
648	727.2174\\
643	718.9293\\
638	710.6736\\
633	702.4017\\
628	694.0899\\
623	685.8507\\
618	677.6477\\
613	669.459\\
608	661.2404\\
603	653.0141\\
598	644.8577\\
593	636.761\\
588	628.6766\\
583	620.6133\\
578	612.4117\\
573	604.364\\
568	596.3543\\
563	588.3754\\
558	580.3594\\
553	572.4426\\
548	564.5568\\
543	556.6756\\
538	548.8517\\
533	540.9854\\
528	533.1538\\
523	525.3576\\
518	517.6014\\
513	509.8674\\
508	502.2052\\
503	494.4905\\
498	486.7494\\
493	479.0453\\
488	471.4212\\
483	463.8397\\
478	456.2992\\
473	448.7519\\
468	441.2977\\
463	433.8692\\
458	426.4976\\
453	419.1847\\
448	411.883\\
443	404.6186\\
438	397.4148\\
433	390.251\\
428	383.1376\\
423	376.0303\\
418	368.8944\\
413	361.8153\\
408	354.8176\\
403	347.8013\\
398	340.8457\\
393	333.9829\\
388	327.1405\\
383	320.2484\\
378	313.5314\\
373	306.8214\\
368	300.2106\\
363	293.6375\\
358	287.104\\
353	280.7068\\
348	274.3153\\
343	267.904\\
338	261.5658\\
333	255.2501\\
328	248.9869\\
323	242.7636\\
318	236.5782\\
313	230.4132\\
308	224.2363\\
303	218.1198\\
298	212.0011\\
293	205.7988\\
288	199.7383\\
283	193.637\\
278	187.5375\\
273	181.4665\\
268	175.4251\\
263	169.3424\\
258	163.5584\\
253	157.9366\\
248	152.3444\\
243	146.7953\\
238	141.3372\\
233	135.9022\\
228	130.4314\\
223	125.2072\\
218	120.0889\\
213	114.9873\\
208	109.851\\
203	104.8299\\
198	99.984\\
193	95.4732\\
188	91.0526\\
183	86.8689\\
178	82.918\\
173	79.0063\\
168	75.3463\\
163	71.897\\
158	68.7693\\
153	65.7779\\
148	62.7654\\
143	59.9818\\
138	57.3589\\
133	54.7862\\
128	52.1862\\
123	49.624\\
118	47.1015\\
112	44.1762\\
106	41.4071\\
100	38.6115\\
94	35.9461\\
88	33.2243\\
82	30.6983\\
76	28.2303\\
70	25.767\\
64	23.3244\\
58	20.9688\\
52	18.6649\\
46	16.4801\\
40	14.2093\\
34	11.9993\\
28	9.8972\\
22	7.9\\
16	5.8249\\
10	3.812\\
4	1.5691\\
}--cycle;
\addplot [plotstyle4]
  table[row sep=crcr]{%
1	0.3193\\
6	2.5912\\
12	4.8445\\
18	7.1069\\
24	9.371\\
30	11.5831\\
36	13.7715\\
42	16.0048\\
48	18.2054\\
54	20.4159\\
59	22.4055\\
65	24.7594\\
70	26.8993\\
75	29.0616\\
80	31.2222\\
85	33.4437\\
90	35.7534\\
95	38.0951\\
100	40.5673\\
105	42.9905\\
110	45.4315\\
115	47.9755\\
120	50.468\\
125	53.0551\\
130	55.7592\\
135	58.4411\\
140	61.1563\\
145	63.8916\\
150	66.7542\\
155	69.8418\\
160	73.0405\\
165	76.5474\\
170	80.3267\\
175	84.5625\\
180	88.9763\\
185	93.6764\\
190	98.5396\\
195	103.4694\\
200	108.5261\\
205	113.8215\\
210	119.2141\\
215	124.772\\
220	130.3471\\
225	135.9771\\
230	141.7132\\
235	147.5227\\
240	153.4074\\
245	159.4633\\
250	165.6749\\
255	171.967\\
260	178.3451\\
265	184.8657\\
270	191.4659\\
275	198.0107\\
280	204.7128\\
285	211.4988\\
290	218.3426\\
295	225.2913\\
300	232.2897\\
305	239.368\\
309	245.1056\\
313	250.8736\\
317	256.715\\
321	262.6123\\
325	268.5512\\
329	274.5681\\
333	280.5735\\
337	286.6832\\
341	292.8645\\
345	299.1338\\
349	305.3829\\
353	311.7217\\
357	318.1134\\
361	324.5096\\
365	330.9981\\
369	337.5491\\
373	344.1669\\
377	350.8649\\
381	357.5983\\
385	364.3999\\
389	371.2561\\
393	378.1732\\
397	385.1189\\
401	392.1791\\
405	399.2829\\
409	406.4584\\
413	413.6093\\
417	420.8472\\
421	428.1221\\
425	435.4714\\
429	442.7714\\
433	450.0973\\
437	457.5036\\
441	464.9838\\
445	472.4913\\
449	480.0723\\
453	487.7079\\
457	495.3739\\
461	503.0891\\
465	510.8687\\
469	518.7151\\
473	526.5872\\
477	534.5467\\
481	542.5325\\
485	550.5554\\
489	558.6404\\
493	566.7571\\
497	574.9461\\
501	583.1697\\
505	591.4393\\
509	599.6779\\
513	607.8736\\
517	616.17\\
521	624.5265\\
525	632.9133\\
529	641.3547\\
533	649.8385\\
537	658.3766\\
541	666.8546\\
545	675.3866\\
549	683.9852\\
553	692.6285\\
557	701.288\\
561	710.0099\\
565	718.8514\\
569	727.6564\\
573	736.5291\\
577	745.4671\\
581	754.4334\\
585	763.4243\\
589	772.4098\\
593	781.4489\\
597	790.5198\\
601	799.6641\\
605	808.8754\\
609	818.155\\
613	827.4433\\
617	836.7528\\
621	846.0689\\
625	855.4478\\
629	864.8918\\
633	874.3958\\
637	883.9146\\
641	893.3791\\
645	902.8839\\
649	912.4264\\
653	921.9981\\
657	931.5822\\
661	941.0756\\
665	950.6195\\
669	960.194\\
673	969.7975\\
677	979.4446\\
681	989.059\\
685	998.7211\\
689	1008.4485\\
693	1018.1672\\
697	1027.8736\\
701	1037.6173\\
705	1047.3819\\
709	1057.2111\\
713	1067.0572\\
717	1076.9611\\
721	1086.8781\\
724	1094.324\\
728	1104.2033\\
732	1114.0143\\
736	1123.9231\\
740	1133.8441\\
743	1141.3186\\
746	1148.8582\\
749	1156.3476\\
752	1163.8973\\
755	1171.3932\\
758	1178.9786\\
761	1186.5372\\
764	1194.1208\\
767	1201.729\\
770	1209.2231\\
773	1216.7574\\
776	1224.2962\\
779	1231.8796\\
782	1239.4737\\
785	1247.068\\
788	1254.7324\\
791	1262.3687\\
794	1270.1203\\
797	1277.8007\\
800	1285.4131\\
803	1293.008\\
806	1300.5852\\
809	1308.2743\\
812	1315.899\\
815	1323.6048\\
818	1331.3652\\
821	1338.9877\\
824	1346.5687\\
827	1354.159\\
830	1361.7684\\
833	1369.4036\\
836	1377.0465\\
839	1384.6202\\
842	1392.181\\
845	1399.844\\
848	1407.3806\\
851	1414.9944\\
854	1422.4955\\
857	1429.9984\\
860	1437.5288\\
863	1445.0144\\
866	1452.5553\\
869	1460.1361\\
872	1467.6176\\
875	1475.1665\\
878	1482.625\\
881	1490.1126\\
884	1497.6458\\
887	1505.1749\\
890	1512.7293\\
893	1520.2681\\
896	1527.8461\\
899	1535.3905\\
902	1542.9679\\
905	1550.531\\
908	1558.0541\\
911	1565.6409\\
914	1573.127\\
917	1580.7331\\
920	1588.2049\\
923	1595.7882\\
926	1603.3183\\
929	1610.9382\\
932	1618.4909\\
935	1626.0857\\
938	1633.5425\\
941	1641.0311\\
944	1648.501\\
947	1655.9444\\
951	1665.7664\\
955	1675.5849\\
959	1685.3872\\
963	1694.9627\\
967	1704.4735\\
971	1713.8326\\
975	1723.1978\\
979	1732.5949\\
983	1742.0396\\
987	1751.3453\\
991	1760.7921\\
995	1770.2199\\
999	1779.6241\\
1003	1789.0498\\
1007	1798.4315\\
1011	1807.8987\\
1015	1817.288\\
1019	1826.67\\
1023	1835.9279\\
};




==> figures/evaluation/cum_time_over_features/cum_time_over_features_13.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
1	1.4085\\
7	12.9467\\
13	24.6429\\
19	36.5282\\
25	48.3478\\
31	60.2482\\
37	72.3873\\
43	84.8204\\
49	97.511\\
55	109.9557\\
61	122.4273\\
67	134.8018\\
73	147.4504\\
79	159.9718\\
85	172.6241\\
91	185.3017\\
97	198.0554\\
103	210.9184\\
109	223.6741\\
115	236.6214\\
121	249.2371\\
127	262.0383\\
133	275.0891\\
139	287.9735\\
145	301.118\\
151	314.1602\\
157	327.1917\\
163	340.3978\\
168	351.6407\\
174	364.8664\\
179	376.1882\\
184	387.3633\\
190	400.3027\\
196	413.3181\\
201	424.4355\\
207	437.5804\\
213	450.8572\\
219	464.0376\\
224	475.4573\\
229	488.2973\\
234	500.7793\\
239	513.706\\
244	526.7563\\
249	540.0731\\
254	553.556\\
259	566.8697\\
264	580.401\\
269	595.5947\\
274	610.6194\\
279	625.4823\\
284	640.6248\\
289	655.7396\\
294	670.6523\\
299	685.6541\\
304	700.8489\\
310	719.2941\\
315	734.5437\\
320	752.6359\\
325	772.0219\\
330	791.4983\\
335	811.4138\\
340	831.5666\\
345	851.5463\\
350	872.4513\\
355	892.9284\\
360	913.7451\\
365	935.1773\\
370	959.907\\
375	983.956\\
380	1008.3691\\
385	1033.1602\\
390	1057.9245\\
395	1083.1431\\
400	1108.3395\\
405	1133.7828\\
410	1158.8651\\
415	1184.2546\\
420	1209.6985\\
425	1235.6512\\
430	1262.7032\\
435	1290.8614\\
440	1325.2357\\
445	1359.4745\\
450	1393.0296\\
455	1427.5113\\
460	1461.8488\\
465	1496.3115\\
470	1530.847\\
475	1566.0724\\
480	1600.7855\\
485	1636.2847\\
490	1671.37\\
495	1706.8106\\
500	1742.3723\\
505	1777.9629\\
510	1814.3823\\
515	1851.0713\\
520	1887.2823\\
524	1920.4951\\
529	1960.597\\
534	2000.8616\\
539	2041.2893\\
544	2081.7522\\
549	2121.9219\\
554	2162.9402\\
558	2196.3155\\
562	2231.7065\\
566	2273.4193\\
570	2313.5603\\
574	2355.1879\\
578	2396.01\\
582	2436.7887\\
586	2477.5977\\
590	2518.6893\\
594	2560.0451\\
598	2601.2501\\
602	2642.5057\\
606	2683.9169\\
610	2725.1479\\
614	2767.1945\\
618	2809.0121\\
622	2851.1542\\
626	2893.8052\\
630	2934.9736\\
634	2976.56\\
638	3018.361\\
642	3060.1252\\
646	3106.4623\\
650	3150.5143\\
654	3194.3004\\
658	3238.1863\\
662	3281.9754\\
666	3325.3725\\
670	3370.2895\\
674	3414.0371\\
678	3459.6095\\
682	3505.0909\\
686	3550.3595\\
690	3596.1973\\
694	3641.5199\\
698	3689.209\\
702	3736.693\\
706	3783.7621\\
710	3831.2147\\
714	3879.7491\\
718	3928.6446\\
722	3984.0321\\
726	4036.3361\\
730	4089.5617\\
734	4142.3617\\
738	4195.6568\\
742	4248.9588\\
746	4303.1269\\
750	4358.0632\\
754	4411.6933\\
758	4465.3149\\
762	4519.2958\\
766	4573.3277\\
770	4627.5546\\
774	4681.4917\\
778	4736.3867\\
782	4795.2505\\
786	4851.1815\\
790	4907.104\\
794	4962.7238\\
798	5018.1027\\
802	5073.4453\\
805	5120.5339\\
808	5165.5618\\
811	5210.5501\\
814	5255.625\\
817	5301.4763\\
820	5346.4347\\
823	5392.6212\\
826	5438.8668\\
829	5491.9876\\
832	5542.4217\\
835	5593.1709\\
838	5644.0959\\
841	5694.144\\
844	5744.3937\\
847	5795.1661\\
850	5850.0213\\
853	5901.3287\\
856	5951.9903\\
859	6002.4179\\
862	6053.2991\\
865	6104.7066\\
868	6156.5221\\
871	6207.4198\\
874	6258.6001\\
877	6315.5578\\
880	6370.8397\\
883	6424.901\\
886	6491.742\\
889	6550.6011\\
892	6609.9195\\
895	6669.7712\\
898	6729.6402\\
901	6788.6584\\
904	6848.937\\
907	6909.0032\\
910	6974.8287\\
912	7027.7232\\
915	7092.2608\\
917	7149.7679\\
919	7218.3177\\
921	7275.724\\
923	7338.8944\\
925	7396.8099\\
927	7454.3584\\
929	7511.7694\\
931	7570.4316\\
933	7628.3385\\
935	7686.6692\\
937	7744.684\\
939	7803.0698\\
941	7860.9424\\
943	7919.0003\\
945	7978.5599\\
947	8037.0848\\
949	8095.5629\\
951	8154.7493\\
953	8220.734\\
955	8281.0591\\
957	8341.3802\\
959	8402.4039\\
961	8462.5203\\
963	8531.9736\\
965	8598.8282\\
967	8664.0396\\
969	8729.7842\\
971	8795.4286\\
973	8861.2458\\
975	8927.2128\\
977	8993.5712\\
979	9059.919\\
981	9125.223\\
983	9190.6751\\
985	9256.6828\\
987	9323.4537\\
989	9389.6484\\
991	9456.3686\\
993	9522.281\\
995	9588.3272\\
997	9655.0605\\
999	9720.9971\\
1001	9786.0061\\
1003	9851.439\\
1005	9917.3127\\
1007	9981.3827\\
1009	10044.9854\\
1011	10109.6536\\
1013	10174.2403\\
1015	10239.4911\\
1017	10304.814\\
1019	10369.7595\\
1021	10433.1909\\
1023	10497.6056\\
1024	6452.876\\
1022	6386.9737\\
1020	6320.9988\\
1018	6253.2458\\
1016	6197.7986\\
1014	6135.8879\\
1012	6080.348\\
1010	6025.0269\\
1008	5968.8919\\
1006	5898.0695\\
1003	5826.5304\\
1000	5748.5312\\
997	5680.4473\\
994	5612.4719\\
991	5544.436\\
988	5476.4055\\
985	5408.882\\
982	5340.2872\\
980	5284.0985\\
977	5221.228\\
974	5156.5803\\
971	5092.2683\\
968	5028.0544\\
965	4962.7386\\
962	4898.0438\\
959	4844.7562\\
956	4790.0459\\
953	4740.3692\\
950	4686.0073\\
947	4639.0803\\
944	4591.8825\\
941	4539.8253\\
938	4494.1047\\
935	4443.9864\\
931	4387.7304\\
927	4331.7857\\
923	4275.5178\\
920	4232.4853\\
916	4180.1712\\
912	4125.8795\\
908	4074.3708\\
905	4030.5243\\
901	3979.0164\\
897	3926.7122\\
893	3872.2822\\
889	3822.3579\\
885	3772.2012\\
881	3722.8168\\
877	3677.1307\\
873	3630.8467\\
869	3585.6712\\
865	3538.424\\
861	3495.1927\\
857	3451.6294\\
853	3407.9853\\
849	3364.7999\\
845	3322.494\\
841	3280.0952\\
837	3237.9027\\
833	3194.3306\\
829	3149.232\\
825	3110.5235\\
821	3074.9909\\
817	3039.5426\\
813	3004.2613\\
809	2971.1537\\
804	2930.8184\\
800	2897.3149\\
795	2858.584\\
790	2819.3524\\
785	2780.344\\
780	2741.6002\\
775	2703.4452\\
770	2664.5092\\
765	2625.9876\\
760	2587.7793\\
755	2549.662\\
750	2511.64\\
745	2473.5647\\
740	2435.4897\\
735	2397.097\\
730	2359.1908\\
725	2321.2944\\
720	2284.2696\\
715	2250.3844\\
710	2216.7806\\
705	2183.1048\\
700	2149.0043\\
695	2114.3816\\
690	2081.9755\\
685	2049.4493\\
680	2017.214\\
675	1985.7682\\
670	1955.2017\\
665	1927.2482\\
660	1898.8796\\
655	1871.0612\\
650	1843.3699\\
645	1815.5066\\
640	1787.3358\\
635	1759.9434\\
630	1732.2672\\
625	1703.2229\\
620	1679.544\\
615	1655.1837\\
610	1629.5852\\
605	1608.6612\\
600	1587.0247\\
595	1565.8989\\
590	1544.5967\\
585	1523.419\\
580	1502.4707\\
575	1481.5632\\
570	1460.8524\\
565	1439.8979\\
560	1418.2058\\
555	1397.6349\\
550	1377.2097\\
545	1356.9844\\
540	1336.5778\\
535	1315.8954\\
530	1295.625\\
525	1275.1219\\
520	1254.3252\\
515	1234.0504\\
510	1213.2282\\
505	1195.3647\\
500	1177.3605\\
495	1159.7307\\
490	1141.8179\\
485	1123.9907\\
480	1106.3408\\
475	1088.7182\\
470	1073.2076\\
465	1057.7014\\
460	1042.2399\\
455	1026.7712\\
450	1011.289\\
445	995.942\\
440	980.2724\\
435	964.5241\\
430	947.5556\\
425	930.9507\\
420	914.5424\\
415	899.1782\\
410	884.9306\\
405	870.6448\\
400	856.5031\\
395	842.3352\\
390	827.6083\\
385	815.1999\\
380	802.5957\\
375	790.163\\
370	777.2622\\
365	764.389\\
360	751.5267\\
355	738.7937\\
350	725.7766\\
345	712.015\\
340	700.376\\
335	689.1468\\
330	677.7447\\
325	666.1965\\
320	654.3997\\
315	642.3011\\
310	629.3885\\
305	616.496\\
300	603.3728\\
295	590.2325\\
290	577.5948\\
284	564.6379\\
279	553.3285\\
273	540.1829\\
267	527.4979\\
261	514.3412\\
255	501.4348\\
249	488.7957\\
243	475.8879\\
237	463.0331\\
231	450.0876\\
225	436.963\\
219	424.1039\\
213	411.1927\\
207	398.4532\\
201	385.7842\\
195	373.0668\\
189	360.4439\\
183	348.0343\\
177	336.1186\\
171	324.0612\\
165	312.2808\\
159	300.5276\\
153	288.8067\\
147	276.931\\
141	265.5996\\
135	254.4733\\
129	243.5713\\
123	232.4257\\
117	220.4146\\
111	208.7116\\
105	197.5959\\
99	186.5478\\
93	175.2076\\
87	163.9838\\
81	151.9486\\
75	140.7959\\
69	129.1524\\
63	117.2488\\
57	105.5898\\
51	93.7526\\
45	82.8979\\
39	72.2447\\
33	60.8104\\
27	49.5024\\
21	38.1409\\
15	27.1134\\
9	15.8903\\
3	4.8065\\
}--cycle;
\addplot [plotstyle2]
  table[row sep=crcr]{%
1	1.4343\\
6	10.6279\\
11	20.0769\\
16	29.7507\\
21	39.3635\\
26	49.0059\\
31	58.6301\\
36	68.4992\\
41	78.2554\\
46	87.8946\\
51	97.7811\\
56	107.8183\\
61	117.9299\\
66	127.9026\\
71	138.184\\
76	148.1992\\
81	158.1222\\
86	168.3151\\
91	178.472\\
96	188.2997\\
101	198.4064\\
106	208.3967\\
111	218.3582\\
116	228.5195\\
121	238.873\\
126	248.9415\\
131	258.9054\\
136	268.8715\\
141	278.9466\\
146	289.1185\\
151	299.4807\\
156	309.856\\
161	320.2327\\
166	330.7812\\
171	341.2027\\
176	351.8379\\
181	362.4503\\
186	372.9598\\
191	383.4572\\
196	394.2694\\
201	405.1099\\
206	415.8131\\
211	426.6167\\
216	437.5523\\
221	448.5213\\
226	459.9897\\
231	471.7016\\
236	483.4034\\
241	495.2622\\
246	507.2474\\
251	519.1981\\
256	531.2874\\
261	543.3133\\
266	555.9146\\
271	568.7993\\
276	581.6449\\
281	594.7259\\
286	607.8522\\
291	620.8335\\
296	634.6971\\
301	648.9268\\
306	662.8907\\
311	677.1756\\
316	691.2336\\
321	706.6216\\
326	722.1812\\
331	737.7716\\
336	753.4824\\
341	769.1111\\
346	785.6393\\
351	802.4654\\
356	819.1659\\
361	836.1023\\
366	853.9417\\
371	872.2357\\
376	890.6465\\
381	909.4385\\
386	927.8594\\
391	946.4995\\
396	966.6428\\
401	986.3752\\
406	1006.1758\\
411	1025.837\\
416	1045.6603\\
421	1066.355\\
426	1087.4896\\
431	1109.3933\\
436	1132.1761\\
441	1157.6853\\
446	1182.6046\\
451	1207.1542\\
456	1232.1937\\
461	1256.9773\\
466	1282.0704\\
471	1307.1691\\
476	1332.5097\\
481	1358.9528\\
486	1385.4414\\
491	1411.9197\\
496	1438.5892\\
501	1465.1598\\
506	1492.0382\\
511	1519.2166\\
516	1548.1232\\
521	1576.3683\\
526	1608.0074\\
531	1638.0685\\
536	1668.5523\\
541	1699.1329\\
546	1729.4359\\
551	1759.7024\\
556	1790.7346\\
561	1823.0786\\
565	1851.5829\\
569	1880.0281\\
573	1909.0276\\
577	1937.914\\
581	1966.5416\\
585	1995.3609\\
589	2024.3837\\
593	2053.4766\\
597	2082.7034\\
601	2111.7947\\
605	2141.1711\\
609	2170.1575\\
613	2200.8851\\
617	2231.86\\
621	2262.1529\\
625	2293.3464\\
629	2325.5297\\
633	2357.3279\\
637	2389.1823\\
641	2421.3971\\
645	2455.5141\\
649	2488.8464\\
653	2521.4748\\
657	2554.632\\
661	2587.9859\\
665	2620.8588\\
669	2654.2926\\
673	2687.7402\\
677	2723.257\\
681	2758.8477\\
685	2794.3316\\
689	2830.2783\\
693	2865.6555\\
697	2903.2509\\
701	2940.3596\\
705	2977.4515\\
709	3014.8304\\
713	3052.3899\\
717	3090.2058\\
721	3130.5369\\
725	3172.1372\\
729	3213.7159\\
733	3255.4827\\
737	3297.4074\\
741	3339.2444\\
745	3381.422\\
749	3424.3699\\
753	3466.4481\\
757	3508.3899\\
761	3550.5882\\
765	3592.7702\\
769	3635.5408\\
773	3677.8832\\
777	3720.5443\\
781	3763.2067\\
784	3797.7802\\
788	3841.4562\\
792	3884.8401\\
796	3928.4024\\
800	3971.4176\\
804	4018.204\\
807	4052.6759\\
810	4087.1564\\
813	4122.3915\\
816	4157.2918\\
819	4194.4167\\
822	4230.5997\\
825	4267.0102\\
828	4304.6176\\
831	4349.2094\\
834	4390.6742\\
837	4432.6799\\
840	4473.4958\\
843	4514.4768\\
846	4555.5403\\
849	4596.7815\\
852	4640.7884\\
855	4682.5552\\
858	4724.0711\\
861	4765.7705\\
864	4807.6719\\
867	4849.4084\\
870	4893.7192\\
873	4936.2451\\
876	4978.9848\\
879	5026.4825\\
882	5070.6743\\
885	5122.2245\\
888	5170.3638\\
891	5218.6912\\
894	5267.0984\\
897	5318.3099\\
900	5367.4881\\
903	5416.9344\\
906	5466.4312\\
909	5521.1198\\
912	5576.8013\\
915	5628.7538\\
917	5671.945\\
919	5718.5094\\
921	5760.8117\\
923	5807.2061\\
925	5850.345\\
927	5893.0721\\
929	5935.8655\\
931	5979.081\\
933	6022.2651\\
935	6065.3278\\
937	6111.5436\\
939	6156.114\\
941	6200.3839\\
943	6245.0531\\
945	6293.0375\\
947	6338.0826\\
949	6383.0454\\
951	6428.01\\
953	6480.5516\\
955	6527.2509\\
957	6574.0365\\
959	6623.58\\
961	6670.4391\\
963	6723.5844\\
965	6780.7834\\
967	6835.2822\\
969	6889.5036\\
971	6943.8484\\
973	6998.3301\\
975	7052.7142\\
977	7107.3996\\
979	7161.6235\\
981	7218.5342\\
983	7276.7184\\
985	7332.7824\\
987	7388.6474\\
989	7444.4762\\
991	7500.4023\\
993	7555.9035\\
995	7611.7156\\
997	7667.7539\\
999	7723.3962\\
1001	7782.6276\\
1003	7838.9847\\
1005	7895.7694\\
1007	7956.3528\\
1009	8020.9414\\
1011	8081.2416\\
1013	8141.3871\\
1015	8204.7497\\
1017	8265.1941\\
1019	8325.4775\\
1021	8393.5773\\
1023	8458.6819\\
};



\addplot[plotstyle3]
table[row sep=crcr] {%
x	y\\
1	2.7911\\
7	30.1515\\
12	58.1489\\
17	90.5336\\
22	125.8792\\
27	163.0327\\
32	201.9278\\
37	242.6142\\
42	285.2486\\
47	329.5152\\
52	375.5344\\
57	423.7759\\
62	473.2732\\
67	524.2683\\
72	576.6863\\
77	631.0882\\
82	687.0824\\
87	743.8215\\
92	802.4875\\
97	862.291\\
102	923.1165\\
107	986.0511\\
112	1050.5713\\
117	1115.935\\
122	1181.7435\\
127	1248.3879\\
132	1316.4846\\
137	1385.3683\\
142	1455.7904\\
148	1541.9897\\
154	1629.8453\\
159	1704.3429\\
164	1779.6752\\
169	1856.6032\\
174	1934.2909\\
179	2011.9995\\
184	2090.6359\\
189	2169.8631\\
194	2250.1135\\
199	2330.7714\\
204	2411.972\\
209	2495.0129\\
214	2578.5841\\
219	2663.1335\\
224	2747.9045\\
229	2833.3221\\
234	2919.4974\\
239	3006.3755\\
244	3093.9958\\
249	3182.104\\
254	3270.5859\\
259	3360.3198\\
264	3450.9109\\
269	3541.2128\\
274	3632.2263\\
279	3724.2794\\
284	3817.5807\\
289	3910.7855\\
294	4004.4421\\
298	4080.0337\\
302	4154.9353\\
306	4230.6725\\
310	4306.8626\\
314	4383.411\\
318	4460.2421\\
322	4537.7784\\
326	4615.7319\\
330	4693.5089\\
334	4772.115\\
338	4851.0757\\
342	4930.6628\\
346	5010.8233\\
350	5090.8511\\
354	5171.6101\\
358	5252.6612\\
362	5334.492\\
366	5416.635\\
370	5498.7617\\
374	5581.3708\\
378	5664.2953\\
382	5747.9097\\
386	5831.984\\
390	5916.8352\\
394	6002.1401\\
398	6087.2483\\
402	6172.9136\\
406	6259.1899\\
410	6345.5417\\
414	6432.7428\\
418	6519.8825\\
422	6607.786\\
426	6695.384\\
430	6783.3413\\
434	6872.4736\\
438	6961.6717\\
442	7051.5298\\
446	7141.8821\\
450	7232.4066\\
454	7323.7887\\
458	7415.3369\\
463	7530.4441\\
467	7623.8484\\
472	7740.0525\\
476	7833.7804\\
480	7927.8281\\
484	8022.9807\\
488	8117.9008\\
492	8212.8482\\
496	8308.2194\\
500	8404.1127\\
504	8500.4327\\
508	8597.5004\\
512	8694.662\\
516	8792.2588\\
521	8914.6915\\
525	9013.3072\\
529	9112.2881\\
534	9236.1337\\
538	9335.9264\\
542	9436.4576\\
546	9537.7454\\
550	9638.4022\\
554	9740.3428\\
558	9842.6175\\
562	9944.8087\\
566	10047.2029\\
570	10150.168\\
574	10253.0309\\
578	10356.3222\\
582	10459.977\\
586	10563.3214\\
590	10667.3361\\
594	10771.549\\
598	10876.5336\\
602	10982.7261\\
606	11088.3584\\
610	11194.8966\\
614	11301.176\\
618	11408.4774\\
622	11515.9249\\
626	11623.6114\\
630	11731.4611\\
634	11840.2008\\
638	11949.6472\\
642	12059.0575\\
646	12168.7548\\
650	12278.5519\\
654	12388.9973\\
658	12499.5207\\
662	12610.6752\\
667	12749.2958\\
671	12860.3178\\
675	12971.4982\\
679	13083.4143\\
683	13196.1061\\
687	13309.5379\\
691	13423.0451\\
695	13536.1932\\
699	13650.5939\\
703	13764.8449\\
707	13879.0007\\
711	13993.4621\\
715	14108.3612\\
719	14223.4786\\
723	14339.0766\\
727	14455.3835\\
731	14572.0438\\
735	14689.2555\\
740	14835.6451\\
744	14953.5265\\
748	15071.8417\\
752	15190.3269\\
756	15309.3712\\
760	15428.9162\\
764	15549.2227\\
768	15669.5092\\
772	15790.1769\\
777	15941.5565\\
781	16062.8186\\
785	16184.7001\\
789	16307.0145\\
793	16430.285\\
797	16553.5009\\
801	16676.9524\\
805	16801.3299\\
809	16925.2854\\
813	17049.3672\\
817	17173.6685\\
821	17299.7282\\
825	17425.6084\\
829	17551.6228\\
833	17678.3119\\
837	17805.4189\\
841	17932.49\\
845	18059.6298\\
849	18186.8517\\
853	18314.5669\\
857	18442.994\\
861	18572.4447\\
865	18702.1372\\
868	18799.3763\\
871	18896.6792\\
875	19026.3413\\
878	19123.701\\
881	19221.3732\\
885	19352.4166\\
888	19451.3644\\
891	19549.8746\\
894	19648.8339\\
897	19747.6022\\
900	19846.7461\\
903	19945.5407\\
906	20043.9629\\
909	20143.5358\\
912	20243.2\\
916	20375.8343\\
919	20475.76\\
922	20576.152\\
925	20675.8983\\
928	20775.9268\\
931	20876.0155\\
934	20976.0105\\
938	21109.3995\\
941	21209.9612\\
944	21310.3806\\
947	21411.3248\\
950	21511.5625\\
953	21612.7146\\
956	21713.7019\\
959	21814.7026\\
962	21916.1018\\
965	22017.118\\
968	22118.6466\\
971	22220.5086\\
974	22321.5091\\
977	22422.9708\\
980	22524.934\\
983	22626.3795\\
986	22727.1336\\
989	22828.1582\\
992	22928.9998\\
995	23030.3385\\
998	23132.1206\\
1001	23233.9072\\
1004	23335.9513\\
1007	23437.7791\\
1010	23539.1451\\
1013	23640.7684\\
1016	23742.0232\\
1019	23843.4705\\
1022	23945.1735\\
1024	19077.8545\\
1020	18982.1993\\
1015	18862.8237\\
1011	18767.2401\\
1007	18671.4578\\
1003	18575.6114\\
999	18479.9085\\
995	18383.8965\\
991	18287.8523\\
987	18192.275\\
983	18096.8611\\
979	18000.748\\
975	17904.994\\
971	17809.4995\\
967	17713.5154\\
963	17617.3257\\
959	17521.2126\\
955	17424.9204\\
951	17328.6721\\
946	17209.0613\\
942	17113.235\\
938	17017.4522\\
934	16921.6263\\
930	16826.0275\\
926	16730.4719\\
922	16634.839\\
918	16539.0369\\
914	16443.3033\\
910	16348.0666\\
906	16252.5185\\
902	16157.2025\\
898	16061.8258\\
894	15966.3296\\
890	15870.6698\\
886	15775.0471\\
882	15679.7874\\
878	15584.5859\\
874	15489.3877\\
869	15370.6393\\
865	15275.7141\\
861	15180.7196\\
857	15085.95\\
853	14991.7006\\
847	14850.3696\\
843	14756.6417\\
839	14662.1381\\
835	14567.6389\\
831	14473.5573\\
827	14379.4412\\
823	14285.6309\\
819	14191.649\\
815	14097.9276\\
811	14004.7374\\
807	13911.8259\\
802	13795.1296\\
798	13701.9772\\
794	13609.0621\\
790	13516.296\\
786	13424.0216\\
782	13331.7998\\
778	13239.4298\\
774	13147.2216\\
770	13055.0108\\
765	12940.2126\\
761	12848.2895\\
757	12756.5656\\
753	12665.2231\\
749	12574.2366\\
745	12483.3759\\
741	12392.8171\\
737	12302.2706\\
733	12212.24\\
729	12122.0576\\
725	12031.5942\\
720	11919.4622\\
716	11829.9271\\
712	11740.5376\\
708	11651.1735\\
704	11561.6712\\
700	11472.5472\\
696	11383.7415\\
692	11295.1243\\
688	11206.7044\\
684	11117.9637\\
680	11029.3883\\
676	10941.3168\\
672	10853.5748\\
668	10765.8908\\
664	10678.358\\
660	10590.8215\\
656	10503.517\\
652	10416.0655\\
648	10329.3114\\
644	10242.2539\\
640	10155.4829\\
636	10069.1601\\
632	9982.9801\\
628	9897.1682\\
624	9811.2927\\
620	9725.5013\\
616	9639.583\\
611	9532.965\\
607	9447.9878\\
603	9363.0642\\
598	9256.6559\\
594	9172.0909\\
589	9066.878\\
585	8983.0015\\
581	8899.1159\\
577	8815.0828\\
573	8731.8376\\
569	8648.435\\
565	8565.3721\\
561	8482.4661\\
557	8399.5718\\
553	8316.6013\\
549	8234.1829\\
545	8151.8062\\
541	8069.7036\\
537	7987.478\\
533	7905.483\\
529	7823.9971\\
525	7742.5909\\
520	7641.0353\\
516	7560.194\\
512	7479.6792\\
508	7399.2387\\
504	7319.1888\\
500	7239.2969\\
496	7159.442\\
492	7079.4521\\
488	6999.5953\\
484	6919.6778\\
480	6840.3089\\
476	6761.1562\\
472	6682.3642\\
468	6604.0789\\
464	6525.7343\\
460	6447.8967\\
456	6370.3718\\
452	6292.6101\\
448	6215.0096\\
444	6138.1302\\
440	6061.1914\\
436	5984.4176\\
432	5907.341\\
428	5830.5883\\
424	5755.2158\\
420	5679.822\\
416	5604.5295\\
412	5529.3786\\
407	5436.1269\\
402	5343.3208\\
397	5251.2654\\
392	5158.968\\
387	5066.7069\\
382	4975.9287\\
377	4885.3759\\
372	4794.898\\
367	4705.0913\\
362	4616.0913\\
357	4527.4857\\
352	4439.9283\\
347	4353.7345\\
341	4249.1907\\
336	4162.6656\\
331	4076.987\\
326	3992.3069\\
321	3908.1255\\
316	3823.7063\\
311	3739.4468\\
306	3655.9619\\
300	3555.9169\\
295	3473.0935\\
290	3390.0744\\
285	3307.0775\\
280	3223.649\\
275	3140.4138\\
270	3058.0485\\
265	2975.8377\\
260	2894.0467\\
255	2812.8767\\
250	2732.5183\\
244	2638.0182\\
239	2559.9288\\
234	2483.0769\\
228	2391.828\\
223	2317.5441\\
218	2243.2239\\
213	2169.5179\\
208	2096.9373\\
203	2025.7826\\
198	1955.6333\\
193	1886.3036\\
188	1817.3988\\
183	1749.3732\\
178	1683.3845\\
173	1618.0224\\
168	1553.3243\\
163	1490.073\\
157	1415.8103\\
152	1354.2556\\
147	1293.8249\\
142	1234.9566\\
137	1176.7656\\
132	1118.875\\
127	1062.1248\\
122	1006.3984\\
117	951.4035\\
112	897.1113\\
107	843.9891\\
102	791.6363\\
97	740.9764\\
92	690.8283\\
87	641.9334\\
82	594.2531\\
77	547.3137\\
72	501.8765\\
67	457.5677\\
62	413.9922\\
57	371.4902\\
52	330.2238\\
47	290.3358\\
42	251.5414\\
37	213.7427\\
32	177.5972\\
27	142.6694\\
22	109.4027\\
17	78.4999\\
12	50.9252\\
6	22.7238\\
}--cycle;
\addplot [plotstyle4]
  table[row sep=crcr]{%
1	2.9703\\
7	28.624\\
12	54.537\\
17	84.5167\\
22	117.641\\
27	152.8511\\
32	189.7625\\
37	228.1784\\
42	268.395\\
47	309.9255\\
52	352.8791\\
57	397.633\\
62	443.6327\\
67	490.918\\
72	539.2814\\
77	589.2009\\
82	640.6678\\
87	692.8775\\
92	746.6579\\
97	801.6337\\
102	857.3764\\
107	915.0201\\
112	973.8413\\
117	1033.6693\\
122	1094.071\\
127	1155.2563\\
132	1217.6798\\
137	1281.0669\\
142	1345.3735\\
147	1410.6831\\
152	1477.2917\\
157	1545.1268\\
162	1613.4678\\
167	1683.1609\\
172	1753.9753\\
177	1825.5215\\
182	1897.637\\
187	1970.8134\\
192	2045.2169\\
197	2120.0467\\
202	2195.4759\\
207	2272.1532\\
212	2349.851\\
217	2428.7718\\
222	2508.2052\\
227	2587.88\\
232	2668.6563\\
237	2750.2352\\
242	2832.7183\\
247	2915.9821\\
252	2999.6994\\
256	3067.6121\\
260	3136.1973\\
264	3205.2538\\
268	3274.1128\\
272	3343.3429\\
276	3412.9932\\
280	3483.3825\\
284	3553.9968\\
288	3624.362\\
292	3695.0442\\
296	3765.9556\\
300	3836.6734\\
304	3907.7205\\
308	3978.9147\\
312	4050.6263\\
316	4122.7513\\
320	4195.1078\\
324	4267.6635\\
328	4340.4527\\
332	4413.3835\\
336	4487.1032\\
340	4561.4093\\
344	4636.0627\\
348	4711.0052\\
352	4785.4778\\
356	4860.9341\\
360	4937.126\\
364	5013.7064\\
368	5090.2818\\
372	5167.4161\\
376	5244.8615\\
380	5322.9039\\
384	5400.8786\\
388	5479.7486\\
392	5559.2925\\
396	5638.7369\\
400	5718.1452\\
404	5798.2013\\
408	5878.5168\\
412	5959.274\\
416	6040.3286\\
420	6121.7793\\
424	6203.4058\\
428	6284.9524\\
432	6367.6274\\
436	6450.6667\\
440	6533.8048\\
444	6617.2918\\
448	6701.053\\
452	6785.3373\\
456	6869.9002\\
460	6954.5742\\
464	7039.6962\\
468	7125.5924\\
472	7211.2083\\
476	7297.4683\\
480	7384.0685\\
484	7471.3292\\
488	7558.748\\
492	7646.1501\\
496	7733.8307\\
500	7821.7048\\
504	7909.8108\\
508	7998.3695\\
512	8087.1706\\
516	8176.2264\\
520	8265.5913\\
524	8355.3623\\
528	8445.5866\\
532	8535.8866\\
536	8626.446\\
540	8717.6632\\
544	8809.1051\\
548	8900.8359\\
552	8992.9114\\
556	9085.0684\\
560	9177.6903\\
564	9270.3775\\
568	9363.0918\\
572	9456.2644\\
576	9549.3632\\
580	9643.0447\\
584	9736.9362\\
588	9830.6361\\
592	9924.4731\\
596	10018.9798\\
600	10114.24\\
604	10209.9016\\
608	10305.297\\
612	10401.0646\\
616	10497.156\\
620	10593.792\\
624	10690.5299\\
628	10787.2376\\
632	10884.3336\\
636	10982.0195\\
640	11079.8718\\
644	11178.1224\\
648	11276.6186\\
652	11374.9364\\
656	11473.8551\\
660	11572.9155\\
664	11672.312\\
668	11771.5581\\
672	11870.8089\\
676	11970.4208\\
680	12070.4869\\
684	12171.2496\\
688	12272.3102\\
692	12373.1463\\
696	12474.2021\\
700	12575.7446\\
704	12677.5044\\
708	12779.3001\\
712	12881.34\\
716	12983.5589\\
720	13085.8916\\
724	13188.5729\\
728	13291.9287\\
732	13395.5801\\
736	13499.1227\\
740	13602.8663\\
744	13707.1648\\
748	13811.7105\\
752	13916.3268\\
756	14021.5397\\
760	14127.1872\\
764	14233.2207\\
768	14339.3019\\
772	14445.6383\\
776	14552.4493\\
780	14659.1056\\
784	14765.9369\\
788	14873.2493\\
792	14980.9763\\
796	15088.9121\\
800	15197.2476\\
804	15306.1976\\
808	15414.7732\\
812	15523.0442\\
816	15631.8648\\
820	15741.6824\\
824	15851.7387\\
828	15961.4345\\
832	16071.8485\\
836	16182.3026\\
840	16293.2338\\
844	16404.046\\
848	16514.4558\\
852	16625.3305\\
856	16736.6034\\
860	16848.3287\\
864	16960.732\\
868	17073.149\\
872	17185.5158\\
876	17297.8885\\
880	17410.5367\\
884	17523.5769\\
888	17637.1231\\
892	17750.6073\\
896	17864.3185\\
900	17978.1021\\
904	18091.5319\\
908	18205.2568\\
912	18319.4641\\
916	18433.4393\\
920	18548.1248\\
924	18662.5873\\
928	18777.1235\\
932	18891.5947\\
936	19006.0602\\
940	19120.8788\\
944	19235.7703\\
948	19350.8037\\
952	19465.7564\\
956	19581.3084\\
960	19696.9895\\
964	19812.5215\\
968	19928.0761\\
972	20043.788\\
976	20159.0583\\
980	20274.8899\\
984	20390.3573\\
988	20505.2751\\
992	20620.4293\\
996	20736.1294\\
1000	20851.9007\\
1004	20967.7719\\
1008	21083.4863\\
1012	21199.1029\\
1016	21314.3629\\
1020	21429.7304\\
1024	21545.5877\\
};




==> figures/evaluation/cum_time_over_features/cum_time_over_features_legends.tikz <==
\addlegendimage{plotstyle2}
\addlegendentry{Abstract+refine (ours)}
\addlegendimage{plotstyle4}
\addlegendentry{Original network}


==> figures/evaluation/explanation_size_over_cum_time/explanation_size_over_cum_time.tikz <==
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
%
\begin{tikzpicture}
\footnotesize
\pgfplotsset{
plotstyle1/.style={area legend, draw=none, fill=mycolor1, fill opacity=0.1, forget plot},
plotstyle2/.style={color=mycolor1},
plotstyle3/.style={area legend, draw=none, fill=mycolor2, fill opacity=0.1, forget plot},
plotstyle4/.style={color=mycolor2},
plotstyle5/.style={dashed,draw=black},
/.style={}
}
\tikzstyle{every node}=[font=\scriptsize]
\def\rows{1}
\def\cols{3}
\def\horzsep{1cm}
\def\basepath{./figures/evaluation/explanation_size_over_cum_time/}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*0.95\linewidth -\horzsep,
legend style={legend columns=3,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}},
legend image post style={xscale=0.5},
title style={at={([yshift=-6ex]0.5,0)},anchor=north},
scaled ticks=false % Disable scientific notation
]
\nextgroupplot[xmin=0,xmax=250,ymin=1,ymax=784,xlabel={Cumulative time [s]},xlabel shift={-0.75ex},ylabel={Explanation size},title={(a) MNIST}]
\input{\basepath explanation_size_over_cum_time_11.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=0,xmax=2500,ymin=1,ymax=1024,xlabel={Cumulative time [s]},xlabel shift={-0.75ex},title={(b) CIFAR-10}]
\input{\basepath explanation_size_over_cum_time_12.tikz}
\nextgroupplot[xmin=0,xmax=25000,ymin=1,ymax=1024,xlabel={Cumulative time [s]},xlabel shift={-0.75ex},title={(c) GTSRB}]
\input{\basepath explanation_size_over_cum_time_legends.tikz}
\input{\basepath explanation_size_over_cum_time_13.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
\path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
\node at([yshift=32.5ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/evaluation/explanation_size_over_cum_time/explanation_size_over_cum_time_11.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
0.1352	783\\
0.4919	779\\
0.8318	775\\
1.1692	771\\
1.4898	767\\
1.8261	763\\
2.171	759\\
2.5261	755\\
2.8802	751\\
3.2262	747\\
3.5635	743\\
3.9182	739\\
4.2772	735\\
4.6344	731\\
4.9818	727\\
5.3193	723\\
5.6592	719\\
5.9983	715\\
6.347	711\\
6.7088	707\\
7.0852	703\\
7.467	699\\
7.846	695\\
8.2182	691\\
8.6019	687\\
8.9954	683\\
9.3997	679\\
9.8063	675\\
10.1933	671\\
10.5934	667\\
10.9868	663\\
11.3961	659\\
11.8401	655\\
12.2954	651\\
12.7526	647\\
13.1959	643\\
13.6401	639\\
14.1013	635\\
14.5426	631\\
14.9738	627\\
15.4312	623\\
15.9019	619\\
16.3653	615\\
16.84	611\\
17.3176	607.4846\\
17.8047	603.9692\\
18.3463	600.4538\\
18.8795	596.9384\\
19.4051	593.423\\
19.9041	589.9076\\
20.3832	586.3922\\
20.8772	582.8768\\
21.3905	579.3614\\
21.9091	575.846\\
22.4422	572.3306\\
22.9562	568.8152\\
23.4675	565.2998\\
23.9648	561.7844\\
24.48	558.269\\
24.997	554.7535\\
25.5315	551.2381\\
26.0645	547.7227\\
26.5953	544.2073\\
27.159	540.6919\\
27.7398	537.2145\\
28.2998	533.7665\\
28.8793	530.3352\\
29.4742	526.9184\\
30.0852	523.5142\\
30.6998	520.1209\\
31.3327	516.7729\\
31.9552	513.4577\\
32.5439	510.1734\\
33.1521	506.9331\\
33.7725	503.7314\\
34.3724	500.5541\\
34.9621	497.3983\\
35.5712	494.2615\\
36.1914	491.1414\\
36.8393	488.036\\
37.5109	484.9438\\
38.1591	481.8631\\
38.8224	478.7928\\
39.4782	475.7318\\
40.1284	472.679\\
40.7709	469.6336\\
41.4169	466.595\\
42.1058	463.5624\\
42.8069	460.5553\\
43.5008	457.5788\\
44.2364	454.6136\\
44.9526	451.6586\\
45.6449	448.713\\
46.2218	446.5094\\
46.9703	443.6083\\
47.7303	440.7493\\
48.4925	437.9264\\
49.2507	435.1394\\
49.9964	432.4003\\
50.7461	429.7117\\
51.4904	427.0458\\
52.2176	424.4007\\
52.9534	421.775\\
53.6806	419.1672\\
54.4364	416.5758\\
55.2161	413.9997\\
55.9739	411.4747\\
56.7441	408.9648\\
57.5205	406.5094\\
58.3229	404.0728\\
59.1197	401.6537\\
59.9299	399.2508\\
60.7418	396.863\\
61.3894	395.0985\\
62.0388	393.3516\\
62.6705	391.6138\\
63.3632	389.9177\\
64.0023	388.266\\
64.6461	386.6357\\
65.4899	384.4811\\
66.3453	382.3551\\
67.2048	380.2983\\
68.0427	378.273\\
68.9144	376.2699\\
69.7834	374.3194\\
70.6601	372.391\\
71.5181	370.4836\\
72.3755	368.5959\\
73.2619	366.749\\
73.9347	365.3822\\
74.6232	364.0481\\
75.3106	362.7254\\
76.0267	361.4278\\
76.7687	360.1559\\
77.5226	358.9018\\
78.2696	357.6877\\
78.9795	356.528\\
79.7168	355.3825\\
80.4607	354.2521\\
81.2316	353.1997\\
81.9633	352.1695\\
82.691	351.1742\\
83.4266	350.201\\
84.1494	349.2493\\
84.902	348.3251\\
85.6492	347.416\\
86.4129	346.5568\\
87.1767	345.7238\\
87.9078	344.9298\\
88.6411	344.1626\\
89.387	343.4167\\
90.1524	342.6861\\
90.9171	341.9964\\
91.6673	341.3321\\
92.4298	340.7031\\
93.1787	340.0944\\
93.9247	339.5009\\
94.6837	338.9264\\
95.4316	338.3799\\
96.1845	337.8829\\
96.9365	337.401\\
97.6954	336.8881\\
98.4688	336.4351\\
99.2437	336.0114\\
100.0099	335.6204\\
100.7773	335.247\\
101.5571	334.8945\\
102.336	334.5622\\
103.1072	334.2467\\
103.8834	333.9504\\
104.6817	333.679\\
105.4957	333.4291\\
106.2968	333.1997\\
107.086	332.9873\\
107.8694	332.7956\\
108.6489	332.6186\\
109.4365	332.462\\
110.2213	332.3213\\
111.0096	332.1959\\
111.8058	332.0839\\
112.6064	331.9289\\
113.397	331.8397\\
114.199	331.7614\\
115.0145	331.6975\\
115.8251	331.6494\\
116.6285	331.6131\\
117.4194	331.5878\\
118.2159	331.5736\\
119.0174	331.5688\\
119.8178	331.5739\\
120.6142	331.5883\\
121.4041	331.6091\\
122.1755	331.6376\\
122.9449	331.6736\\
123.7153	331.7149\\
124.4942	331.7595\\
125.2567	331.8074\\
126.0313	331.8608\\
126.8092	331.9157\\
127.5955	331.977\\
128.3804	332.0445\\
129.1572	332.1183\\
129.9277	332.1983\\
130.7042	332.2843\\
131.4735	332.3733\\
132.24	332.4618\\
133.0066	332.5558\\
133.7849	332.6553\\
134.5395	332.7525\\
135.2963	332.8387\\
136.0655	332.9332\\
136.8394	333.0193\\
137.6145	333.105\\
138.4123	333.1947\\
139.1744	333.2623\\
139.9509	333.3277\\
140.729	333.396\\
141.4951	333.4552\\
142.2639	333.4923\\
143.0298	333.5309\\
143.809	333.551\\
144.3205	75.2062\\
99.5779	75.2062\\
98.7686	75.2992\\
97.9497	75.4219\\
97.1431	75.6046\\
96.339	75.8158\\
95.5138	76.1451\\
94.7073	76.5016\\
93.9099	76.8552\\
93.0795	77.2935\\
92.3035	77.8156\\
91.524	78.3336\\
90.7319	78.9326\\
89.9609	79.5278\\
89.1843	80.1466\\
88.3706	80.8724\\
87.5645	81.6207\\
86.762	82.3635\\
85.979	83.1007\\
85.1961	83.9137\\
84.4469	84.7206\\
83.6864	85.5214\\
82.9178	86.3161\\
82.1682	87.1044\\
81.3967	87.8864\\
80.6562	88.6879\\
79.9214	89.5342\\
79.1884	90.4245\\
78.4655	91.3834\\
77.7477	92.4352\\
77.0197	93.5536\\
76.2663	94.6635\\
75.4975	95.8874\\
74.74	97.1999\\
74.0335	98.5271\\
73.3363	99.9168\\
72.6213	101.3207\\
71.9111	102.7856\\
71.2156	104.2639\\
70.5321	105.8019\\
69.854	107.5149\\
69.1701	109.2402\\
68.4973	110.9546\\
67.8341	112.627\\
67.1911	114.3184\\
66.5418	116.0428\\
65.7141	118.3754\\
65.0752	120.2045\\
64.4479	122.0434\\
63.7942	123.9351\\
63.1544	125.8562\\
62.5539	127.8515\\
61.7618	130.5556\\
60.9958	133.3846\\
60.2238	136.232\\
59.6355	138.4142\\
59.0447	140.6031\\
58.4547	142.8193\\
57.8718	145.0824\\
57.2732	147.4331\\
56.6927	149.7685\\
56.1305	152.1107\\
55.579	154.4381\\
55.0093	156.8492\\
54.4459	159.3443\\
53.9192	161.8641\\
53.4092	164.369\\
52.8955	166.8584\\
52.3915	169.4091\\
51.8691	171.9827\\
51.3438	174.6357\\
50.8548	177.2926\\
50.2135	180.8292\\
49.7315	183.5052\\
49.2593	186.2384\\
48.6614	189.9453\\
48.2193	192.7902\\
47.7659	195.6199\\
47.3035	198.4884\\
46.8338	201.3413\\
46.3776	204.214\\
45.9294	207.1062\\
45.4796	210.0657\\
45.0244	213.1047\\
44.5804	216.1473\\
44.1377	219.1755\\
43.7083	222.3467\\
43.2825	225.5224\\
42.8767	228.7216\\
42.4625	231.9434\\
42.0723	235.1712\\
41.6708	238.4044\\
41.272	241.6604\\
40.8821	244.9222\\
40.4966	248.207\\
40.1177	251.4809\\
39.7197	254.7434\\
39.3193	257.9939\\
38.9343	261.2319\\
38.5595	264.4903\\
38.2039	267.753\\
37.8423	271.0029\\
37.4883	274.2395\\
37.1274	277.5281\\
36.7862	280.8377\\
36.4426	284.1354\\
36.0967	287.4207\\
35.7674	290.7088\\
35.4613	294.0488\\
35.1493	297.4436\\
34.8154	300.8292\\
34.4803	304.2213\\
34.168	307.6367\\
33.87	311.0437\\
33.5699	314.4419\\
33.2799	317.8308\\
32.9815	321.2099\\
32.6839	324.5786\\
32.3929	327.9363\\
32.0934	331.3446\\
31.7982	334.7296\\
31.4904	338.1358\\
31.1871	341.5489\\
30.8858	344.9533\\
30.6112	348.3484\\
30.3318	351.7337\\
30.0506	355.1085\\
29.7727	358.4723\\
29.4932	361.8243\\
29.2175	365.1638\\
28.9376	368.49\\
28.6563	371.8486\\
28.3725	375.2104\\
28.1076	378.5921\\
27.8451	381.9639\\
27.572	385.3555\\
27.31	388.7542\\
27.0526	392.1907\\
26.7984	395.6226\\
26.5487	399.0494\\
26.2972	402.4708\\
26.043	405.8864\\
25.7851	409.2959\\
25.5343	412.6987\\
25.2912	416.1244\\
25.0357	419.5613\\
24.782	422.9949\\
24.5244	426.425\\
24.277	429.8511\\
24.0404	433.2731\\
23.8012	436.6906\\
23.5623	440.1032\\
23.3177	443.5104\\
23.0744	446.9118\\
22.8239	450.3068\\
22.5722	453.695\\
22.3364	457.0755\\
22.1067	460.4477\\
21.8091	464.9298\\
21.5042	469.3934\\
21.1969	473.8362\\
20.8905	478.2553\\
20.5746	482.6475\\
20.2552	487.0546\\
19.9581	491.4555\\
19.6627	495.8343\\
19.3751	500.2508\\
19.0809	504.6567\\
18.7983	509.0504\\
18.5027	513.4301\\
18.2181	517.7938\\
17.9528	522.1387\\
17.6906	526.5269\\
17.4312	530.9151\\
17.1724	535.3034\\
16.9048	539.6916\\
16.6297	544.0798\\
16.3448	548.468\\
16.0624	552.8562\\
15.7768	557.2444\\
15.4864	561.6326\\
15.216	566.0208\\
14.9353	570.409\\
14.6559	574.7973\\
14.3706	579.1855\\
14.0743	583.5737\\
13.798	587.9619\\
13.5272	592.3501\\
13.2429	596.7383\\
12.9682	601.1265\\
12.6894	605.5147\\
12.4074	609.9029\\
12.1468	614\\
11.8125	619\\
11.5442	623\\
11.2661	627\\
10.9811	631\\
10.7064	635\\
10.4423	639\\
10.1545	643\\
9.8551	647\\
9.5618	651\\
9.2825	655\\
9.0076	659\\
8.7243	663\\
8.4309	667\\
8.1351	671\\
7.855	675\\
7.5746	679\\
7.2815	683\\
6.9781	687\\
6.6715	691\\
6.3668	695\\
6.0697	699\\
5.7792	703\\
5.4878	707\\
5.184	711\\
4.8831	715\\
4.5824	719\\
4.2879	723\\
3.9964	727\\
3.7004	731\\
3.4038	735\\
3.1066	739\\
2.8179	743\\
2.5303	747\\
2.2489	751\\
1.9661	755\\
1.6795	759\\
1.3925	763\\
1.1019	767\\
0.8317	771\\
0.5691	775\\
0.3014	779\\
0.0278	783\\
}--cycle;
\addplot [plotstyle2]
  table[row sep=crcr]{%
0.0815	783\\
0.3208	780\\
0.549	777\\
0.7755	774\\
1.0004	771\\
1.2205	768\\
1.4513	765\\
1.6882	762\\
1.9252	759\\
2.1663	756\\
2.4069	753\\
2.6432	750\\
2.8783	747\\
3.1126	744\\
3.3526	741\\
3.5947	738\\
3.8405	735\\
4.0861	732\\
4.3298	729\\
4.5682	726\\
4.8036	723\\
5.0409	720\\
5.2816	717\\
5.5213	714\\
5.7655	711\\
6.0152	708\\
6.2645	705\\
6.5159	702\\
6.7684	699\\
7.0208	696\\
7.2763	693\\
7.5303	690\\
7.79	687\\
8.0519	684\\
8.3129	681\\
8.5735	678\\
8.8306	675\\
9.079	672\\
9.3364	669\\
9.5989	666\\
9.8556	663\\
10.1149	660\\
10.379	657\\
10.6516	654\\
10.9286	651\\
11.2091	648\\
11.4922	645\\
11.7676	642\\
12.0412	639\\
12.3116	636\\
12.5842	633\\
12.8492	630\\
13.12	627\\
13.3958	624\\
13.6751	621\\
13.9488	618\\
14.2231	615\\
14.4999	612\\
14.7826	609.0241\\
15.0628	606.0602\\
15.3523	603.0964\\
15.6585	600.1325\\
15.9642	597.1687\\
16.2657	594.2048\\
16.5663	591.241\\
16.8587	588.2771\\
17.1442	585.3133\\
17.4365	582.3494\\
17.7322	579.3855\\
18.0259	576.4217\\
18.3296	573.4578\\
18.6293	570.494\\
18.9297	567.5301\\
19.231	564.5663\\
19.527	561.6024\\
19.8271	558.6386\\
20.1194	555.6747\\
20.4197	552.7108\\
20.7175	549.747\\
21.0163	546.7831\\
21.3183	543.8193\\
21.616	540.8554\\
21.9126	537.8916\\
22.2153	534.9277\\
22.5216	531.9639\\
22.8388	529.0241\\
23.1532	526.0964\\
23.4718	523.1687\\
23.8012	520.241\\
24.1346	517.3133\\
24.4682	514.3855\\
24.8035	511.4578\\
25.144	508.5301\\
25.4913	505.6265\\
25.8384	502.7349\\
26.1787	499.8434\\
26.5192	496.9639\\
26.865	494.0964\\
27.2122	491.241\\
27.5612	488.3855\\
27.8999	485.5301\\
28.2348	482.6747\\
28.5761	479.8193\\
28.9149	476.9639\\
29.2639	474.1084\\
29.6235	471.253\\
30	468.3976\\
30.3741	465.5422\\
30.7384	462.6867\\
31.1107	459.8313\\
31.476	456.9759\\
31.8403	454.1205\\
32.2027	451.2651\\
32.5662	448.4096\\
32.9365	445.5542\\
33.3145	442.6988\\
33.6985	439.8434\\
34.0828	437\\
34.4672	434.1807\\
34.8609	431.3614\\
35.2668	428.5422\\
35.663	425.7229\\
36.0484	422.9036\\
36.4507	420.0843\\
36.8614	417.2651\\
37.2711	414.4819\\
37.6882	411.7108\\
38.1077	408.9639\\
38.5266	406.2169\\
38.9535	403.494\\
39.3724	400.7831\\
39.7929	398.1084\\
40.2143	395.4337\\
40.6315	392.759\\
41.0437	390.0843\\
41.4577	387.4096\\
41.8731	384.7349\\
42.2832	382.0602\\
42.7169	379.3855\\
43.1566	376.7108\\
43.6063	374.0482\\
44.0336	371.4096\\
44.4706	368.759\\
44.9068	366.1566\\
45.3477	363.5542\\
45.8014	360.9518\\
46.2451	358.3494\\
46.6984	355.747\\
47.1525	353.1446\\
47.6111	350.5422\\
48.1024	347.9639\\
48.5941	345.3976\\
49.0659	342.8313\\
49.5653	340.3133\\
50.0495	337.8434\\
50.5444	335.3855\\
51.0348	332.9277\\
51.5184	330.4699\\
52.0278	328.0361\\
52.5235	325.6506\\
53.0192	323.2651\\
53.5152	320.8795\\
54.0362	318.506\\
54.5514	316.1566\\
55.0796	313.8072\\
55.6055	311.4578\\
56.1145	309.1084\\
56.6288	306.759\\
57.1549	304.4337\\
57.6914	302.1205\\
58.2346	299.8313\\
58.7683	297.5542\\
59.3324	295.2892\\
59.9	293.0482\\
60.4921	290.8313\\
61.074	288.6265\\
61.6614	286.5301\\
62.2455	284.4337\\
62.8474	282.3494\\
63.4543	280.3253\\
64.0506	278.3614\\
64.6416	276.4217\\
65.2427	274.506\\
65.8335	272.5904\\
66.4363	270.7108\\
67.0293	268.8313\\
67.629	267\\
68.2471	265.1928\\
68.8555	263.4578\\
69.4683	261.7349\\
70.0727	260.0361\\
70.7051	258.3373\\
71.3497	256.6747\\
71.9861	255.0482\\
72.6254	253.4699\\
73.2538	251.9157\\
73.8817	250.3614\\
74.5274	248.8072\\
75.1888	247.2892\\
75.8491	245.8554\\
76.4995	244.4458\\
77.1592	243.0361\\
77.8433	241.6145\\
78.5285	240.2289\\
79.2047	238.9157\\
79.8767	237.6145\\
80.5643	236.3494\\
81.252	235.0964\\
81.9235	233.8675\\
82.5941	232.6506\\
83.2837	231.4819\\
83.9895	230.3494\\
84.6963	229.241\\
85.4186	228.1807\\
86.1372	227.1446\\
86.8425	226.1325\\
87.548	225.1446\\
88.2511	224.2048\\
88.9671	223.2771\\
89.6879	222.3735\\
90.4197	221.4578\\
91.1517	220.5542\\
91.892	219.6506\\
92.6379	218.759\\
93.3844	217.9639\\
94.1358	217.2048\\
94.8878	216.4578\\
95.6435	215.747\\
96.3905	215.0482\\
97.1443	214.3855\\
97.923	213.7349\\
98.7058	213.1325\\
99.4687	212.5904\\
100.2186	212.0482\\
100.9603	211.5422\\
101.7116	211.0843\\
102.4624	210.6627\\
103.2142	210.2651\\
103.9727	209.8916\\
104.7496	209.5301\\
105.5188	209.1687\\
106.2926	208.8072\\
107.0586	208.4458\\
107.8213	208.0843\\
108.5979	207.7229\\
109.3735	207.3976\\
110.1558	207.0723\\
110.9481	206.747\\
111.7355	206.4337\\
112.5012	206.1687\\
113.2715	205.9157\\
114.0513	205.6627\\
114.8283	205.4458\\
115.6134	205.2289\\
116.4151	205.0482\\
117.1983	204.9036\\
117.991	204.759\\
118.7887	204.6265\\
119.576	204.5422\\
120.3602	204.4699\\
121.1592	204.4217\\
121.9492	204.3855\\
};



\addplot[plotstyle3]
table[row sep=crcr] {%
x	y\\
0.3173	783\\
1.235	780\\
2.027	777\\
2.7605	774\\
3.541	771\\
4.3576	768\\
5.2065	765\\
6.0431	762\\
6.8451	759\\
7.6294	756\\
8.4729	753\\
9.2936	750\\
10.1132	747\\
10.9226	744\\
11.6765	741\\
12.4716	738\\
13.3052	735\\
14.1496	732\\
15.0314	729\\
15.8664	726\\
16.6949	723\\
17.525	720\\
18.3397	717\\
19.1511	714\\
19.9738	711\\
20.7656	708\\
21.6065	705\\
22.4729	702\\
23.2949	699\\
24.0805	696\\
24.8586	693\\
25.6713	690\\
26.5096	687\\
27.3259	684\\
28.1251	681\\
28.9115	678\\
29.7198	675\\
30.5465	672\\
31.3727	669\\
32.2075	666\\
33.0398	663\\
33.9011	660\\
34.7677	657\\
35.5968	654\\
36.3933	651\\
37.2012	648\\
37.9818	645\\
38.7712	642\\
39.5713	639\\
40.3662	636\\
41.4347	632\\
42.2356	629\\
43.0596	626\\
43.9307	623\\
44.7655	620\\
45.595	617\\
46.4447	614\\
47.3087	611.1211\\
48.161	608.3634\\
48.9893	605.7269\\
49.8499	603.0903\\
50.7037	600.4538\\
51.5641	597.8172\\
52.3939	595.1807\\
53.2473	592.5441\\
54.1135	589.9076\\
54.9486	587.271\\
55.7698	584.6345\\
56.5981	581.9979\\
57.4374	579.3614\\
58.2607	576.7248\\
59.0845	574.0883\\
59.8664	571.4517\\
60.6247	568.8152\\
61.4318	566.1786\\
62.2481	563.5421\\
63.0697	560.9055\\
63.8628	558.269\\
64.6642	555.6324\\
65.5013	552.9958\\
66.3207	550.3593\\
67.1532	547.7227\\
67.992	545.0862\\
68.8439	542.4496\\
69.7274	539.8245\\
70.5985	537.2298\\
71.4545	534.5249\\
72.3391	531.9506\\
73.2277	529.3849\\
74.1453	526.8269\\
75.0186	524.2758\\
75.8996	521.7309\\
76.7213	519.2025\\
77.5278	516.7069\\
78.3404	514.2239\\
79.156	511.7523\\
80.0016	509.3017\\
80.8391	506.8868\\
81.6579	504.4873\\
82.4899	502.1019\\
83.5352	498.9408\\
84.5928	495.7995\\
85.6409	492.6757\\
86.4575	490.3431\\
87.332	488.0183\\
88.1737	485.7007\\
89.0568	483.3897\\
89.9213	481.0847\\
90.7976	478.7853\\
91.6316	476.4909\\
92.46	474.2012\\
93.2995	471.9157\\
94.153	469.6343\\
95.0265	467.3565\\
95.9401	465.0821\\
96.8249	462.8109\\
97.9432	459.8179\\
98.7895	457.5881\\
99.8901	454.6247\\
101.0064	451.6714\\
102.0955	448.7274\\
103.1837	445.7919\\
104.2731	442.9048\\
105.4005	440.0606\\
106.5239	437.2527\\
107.6242	434.522\\
108.7706	431.8259\\
109.8893	429.1532\\
110.9878	426.5023\\
112.0987	423.8713\\
113.2024	421.2588\\
114.3404	418.7008\\
115.5101	416.163\\
116.6716	413.6526\\
117.7813	411.1785\\
118.8971	408.7333\\
120.0552	406.3066\\
121.1942	403.8972\\
122.3829	401.5038\\
123.5606	399.1254\\
124.7609	396.7777\\
125.9109	394.4707\\
127.0265	392.2226\\
128.1409	390.0193\\
129.2621	387.8618\\
130.3726	385.7257\\
131.4243	383.6362\\
132.496	381.5979\\
133.6179	379.5907\\
134.7217	377.605\\
135.7915	375.6628\\
136.913	373.7495\\
138.0642	371.8565\\
139.2042	370.0049\\
140.3791	368.1954\\
141.524	366.4214\\
142.6632	364.6677\\
143.7968	362.9614\\
144.9418	361.3327\\
146.1134	359.7257\\
147.3506	358.1971\\
148.5717	356.6986\\
149.7422	355.2591\\
150.8801	353.9023\\
152.0351	352.5979\\
153.1895	351.3271\\
154.3422	350.1004\\
155.4617	348.9116\\
156.5852	347.8122\\
157.7122	346.7502\\
158.8381	345.7446\\
159.9792	344.7771\\
161.1256	343.8729\\
162.2297	343.0155\\
163.3336	342.225\\
164.4402	341.462\\
165.5649	340.7299\\
166.6584	340.0673\\
167.7576	339.4356\\
168.8549	338.8334\\
169.9668	338.283\\
171.0687	337.7759\\
172.1986	337.3048\\
173.54	336.7563\\
174.8849	336.2632\\
175.9964	335.9107\\
177.0829	335.595\\
178.4302	335.248\\
179.7746	334.9478\\
181.1085	334.7029\\
182.2037	334.5399\\
183.3317	334.3977\\
184.6755	334.2505\\
185.7796	334.1606\\
186.9104	334.0923\\
188.0697	334.0503\\
189.2329	334.0273\\
190.3737	334.0221\\
191.4794	334.0336\\
192.8236	334.0697\\
194.1543	334.1203\\
195.51	334.1819\\
196.6122	334.2439\\
197.9613	334.3386\\
199.3249	334.3908\\
200.4537	334.4865\\
201.5499	334.5932\\
202.8907	334.742\\
203.9937	334.8731\\
205.0891	335.0007\\
206.4284	335.1702\\
207.7493	335.3211\\
209.0757	335.4624\\
210.1657	335.5802\\
211.5225	335.7058\\
212.8516	335.7844\\
214.1494	335.8452\\
215.4832	335.9104\\
217.6033	335.9309\\
217.6033	79.539\\
195.0324	79.539\\
193.7523	79.8159\\
192.4678	80.1195\\
191.1952	80.4778\\
189.9099	81.038\\
188.6534	81.8823\\
187.3681	82.7728\\
186.101	83.7371\\
184.8314	84.9417\\
183.5647	86.1872\\
182.3003	87.5542\\
181.0098	88.9044\\
179.7486	90.2374\\
178.499	91.5531\\
177.2282	92.9013\\
176.1939	94.0296\\
175.1598	95.1705\\
173.8908	96.6723\\
172.8709	98.132\\
171.8485	99.8219\\
170.8283	101.496\\
169.8201	103.2016\\
168.8133	105.0099\\
167.8051	106.8475\\
166.8082	108.9478\\
165.7932	111.0989\\
164.7681	113.3455\\
163.7639	115.618\\
162.7292	117.87\\
161.6911	120.123\\
160.6534	122.5765\\
159.6223	125.0962\\
158.5686	127.6581\\
157.5071	130.3061\\
156.4677	133.038\\
155.4298	135.8531\\
154.3687	138.7289\\
153.3229	141.6435\\
152.3002	144.5333\\
151.2723	147.5412\\
150.2272	150.6055\\
149.2097	153.7458\\
148.1897	156.8599\\
147.1452	160.0661\\
146.3668	162.5425\\
145.3566	165.821\\
144.3343	169.0715\\
143.5687	171.6451\\
142.8091	174.2226\\
142.0536	176.8415\\
141.2928	179.502\\
140.5233	182.1655\\
139.7759	184.8501\\
139.0229	187.575\\
138.2643	190.3401\\
137.5005	193.2008\\
136.7538	196.0649\\
136.0193	198.9324\\
135.2656	201.803\\
134.4997	204.676\\
133.7423	207.5871\\
132.9989	210.5309\\
132.2613	213.5366\\
131.532	216.598\\
130.5273	220.6598\\
129.7673	223.7937\\
128.9891	226.9162\\
128.2045	230.0425\\
127.4361	233.26\\
126.6785	236.5008\\
125.9229	239.7303\\
125.1481	242.9481\\
124.3856	246.1879\\
123.6084	249.433\\
122.8287	252.7176\\
122.0563	255.991\\
121.2947	259.2529\\
120.4934	262.5191\\
119.6774	265.7903\\
118.8883	269.0662\\
118.1087	272.3298\\
117.2985	275.5963\\
116.5156	278.834\\
115.7557	282.1518\\
114.9827	285.4635\\
114.2121	288.7631\\
113.4576	292.0664\\
112.7093	295.39\\
111.964	298.7341\\
111.2137	302.1159\\
110.4582	305.5044\\
109.6989	308.9319\\
108.9208	312.3516\\
108.1748	315.7628\\
107.4227	319.1652\\
106.6564	322.5583\\
105.8655	325.9414\\
105.1185	329.3141\\
104.3803	332.6905\\
103.6299	336.0413\\
102.8549	339.4273\\
102.0715	342.8029\\
101.3129	346.1674\\
100.5258	349.5355\\
99.7634	352.9239\\
99.0091	356.3019\\
98.2317	359.6688\\
97.4536	363.0241\\
96.6669	366.3669\\
95.8674	369.6965\\
95.1003	373.0121\\
94.343	376.3432\\
93.5599	379.7226\\
92.7869	383.1065\\
92.0075	386.4967\\
91.2544	389.9087\\
90.5016	393.3449\\
89.7179	396.7763\\
88.9376	400.2026\\
88.1626	403.6234\\
87.3757	407.0384\\
86.6146	410.4472\\
85.8513	413.8492\\
85.0988	417.2898\\
84.3572	420.7273\\
83.6042	424.1615\\
82.8337	427.5922\\
82.0499	431.0189\\
81.2762	434.4415\\
80.5035	437.8596\\
79.7694	441.2727\\
79.0218	444.6805\\
78.2773	448.0824\\
77.514	451.4779\\
76.7645	454.8664\\
76.0091	458.2473\\
75.2426	461.6198\\
74.4852	464.9831\\
73.7526	468.3363\\
73.001	471.6783\\
72.2346	475.0081\\
71.4595	478.3243\\
70.6948	481.6256\\
69.927	484.9247\\
69.16	488.2398\\
68.4033	491.5438\\
67.6529	494.8357\\
66.9129	498.1282\\
66.1513	501.4406\\
65.3828	504.7471\\
64.6492	508.0469\\
63.9175	511.3392\\
63.1913	514.6233\\
62.4796	517.8014\\
61.7623	521.0658\\
61.0378	524.3455\\
60.2959	527.624\\
59.5676	530.9151\\
58.8332	534.2063\\
58.069	537.4975\\
57.3171	540.7886\\
56.605	544.0798\\
55.8813	547.3709\\
55.1382	550.6621\\
54.3832	553.9533\\
53.6348	557.2444\\
52.8691	560.5356\\
52.1178	563.8267\\
51.3654	567.1179\\
50.5971	570.409\\
49.8269	573.7002\\
49.0596	576.9914\\
48.3337	580.2825\\
47.6071	583.5737\\
46.8883	586.8648\\
46.1648	590.156\\
45.4271	593.4472\\
44.6746	596.7383\\
43.9523	600.0295\\
43.2491	603.3206\\
42.5395	606.6118\\
41.8249	609.8059\\
41.087	613\\
40.3363	616\\
39.5858	619\\
38.8537	622\\
38.1341	625\\
37.4029	628\\
36.6625	631\\
35.9415	634\\
35.2126	637\\
34.4717	640\\
33.7284	643\\
33.017	646\\
32.2589	649\\
31.4984	652\\
30.759	655\\
30.019	658\\
29.2701	661\\
28.537	664\\
27.7911	667\\
27.0634	670\\
26.3616	673\\
25.6351	676\\
24.8955	679\\
24.1717	682\\
23.4535	685\\
22.7093	688\\
21.9408	691\\
21.1656	694\\
20.4541	697\\
19.7561	700\\
19.0537	703\\
18.3086	706\\
17.578	709\\
16.8902	712\\
16.1928	715\\
15.4901	718\\
14.7833	721\\
14.065	724\\
13.3369	727\\
12.6215	730\\
11.9219	733\\
11.2264	736\\
10.5259	739\\
9.8216	742\\
9.1295	745\\
8.42	748\\
7.6915	751\\
6.9873	754\\
6.2797	757\\
5.5424	760\\
4.8194	763\\
4.1329	766\\
3.4443	769\\
2.745	772\\
2.052	775\\
1.3654	778\\
0.6784	781\\
}--cycle;
\addplot [plotstyle4]
  table[row sep=crcr]{%
0.2579	783\\
1.0747	780\\
1.8096	777\\
2.5233	774\\
3.2578	771\\
4.0177	768\\
4.7806	765\\
5.5511	762\\
6.3163	759\\
7.0742	756\\
7.8462	753\\
8.6136	750\\
9.386	747\\
10.1422	744\\
10.8639	741\\
11.6162	738\\
12.3817	735\\
13.1522	732\\
13.9448	729\\
14.7225	726\\
15.4979	723\\
16.2718	720\\
17.0333	717\\
17.7898	714\\
18.5454	711\\
19.2889	708\\
20.0842	705\\
20.8827	702\\
21.6399	699\\
22.387	696\\
23.1386	693\\
23.9368	690\\
24.7327	687\\
25.5086	684\\
26.2685	681\\
27.0247	678\\
27.8027	675\\
28.5699	672\\
29.3369	669\\
30.1216	666\\
30.9109	663\\
31.7073	660\\
32.517	657\\
33.2999	654\\
34.0722	651\\
34.8583	648\\
35.6182	645\\
36.3725	642\\
37.1458	639\\
37.9116	636\\
38.673	633\\
39.4377	630\\
40.215	627\\
41.0064	624\\
41.7935	621\\
42.5712	618\\
43.3705	615\\
44.1788	612\\
44.9734	609.0241\\
45.7424	606.0602\\
46.5248	603.0964\\
47.3024	600.1325\\
48.103	597.1687\\
48.8956	594.2048\\
49.6829	591.241\\
50.4758	588.2771\\
51.2616	585.3133\\
52.0347	582.3494\\
52.8125	579.3855\\
53.6234	576.4217\\
54.4211	573.4578\\
55.2179	570.494\\
55.9862	567.5301\\
56.7457	564.5663\\
57.5212	561.6024\\
58.3042	558.6386\\
59.0938	555.6747\\
59.862	552.7108\\
60.618	549.747\\
61.3901	546.7831\\
62.1881	543.8193\\
62.9763	540.8554\\
63.7604	537.8916\\
64.5489	534.9277\\
65.3574	531.9759\\
66.1559	529.0361\\
66.9397	526.0964\\
67.7387	523.1687\\
68.5458	520.241\\
69.3636	517.3133\\
70.1804	514.3855\\
71.0083	511.4578\\
71.8069	508.5422\\
72.5785	505.6386\\
73.3631	502.747\\
74.1475	499.8554\\
74.9498	496.9759\\
75.7579	494.1084\\
76.5501	491.253\\
77.3527	488.3976\\
78.1346	485.5422\\
78.8959	482.6867\\
79.663	479.8313\\
80.4383	476.9759\\
81.2188	474.1205\\
82.0278	471.2651\\
82.8283	468.4096\\
83.6442	465.5542\\
84.451	462.6988\\
85.2639	459.8434\\
86.0587	456.988\\
86.8551	454.1325\\
87.6652	451.2771\\
88.4814	448.4217\\
89.2919	445.5663\\
90.1197	442.7108\\
90.9394	439.8554\\
91.7433	437.012\\
92.5471	434.1928\\
93.3508	431.3735\\
94.1562	428.5542\\
94.9633	425.7349\\
95.7643	422.9157\\
96.5642	420.0964\\
97.3441	417.2771\\
98.1292	414.494\\
98.9394	411.7229\\
99.7529	408.9759\\
100.5613	406.241\\
101.3475	403.5542\\
102.1655	400.8795\\
102.9914	398.2048\\
103.8001	395.5301\\
104.6044	392.8554\\
105.4038	390.1807\\
106.1953	387.506\\
106.9961	384.8313\\
107.8105	382.1928\\
108.624	379.5542\\
109.4642	376.9157\\
110.2752	374.2892\\
111.0632	371.6867\\
111.8495	369.0723\\
112.6576	366.4699\\
113.4868	363.8675\\
114.2847	361.2651\\
115.1095	358.6627\\
115.9269	356.0602\\
116.7591	353.4578\\
117.5887	350.8675\\
118.399	348.3012\\
119.2048	345.759\\
119.9916	343.253\\
120.7828	340.7711\\
121.5847	338.3012\\
122.393	335.8434\\
123.191	333.3855\\
123.9687	330.9518\\
124.7581	328.5663\\
125.5746	326.1687\\
126.3847	323.7831\\
127.1981	321.3976\\
128.0083	319.0361\\
128.8111	316.6747\\
129.6116	314.3253\\
130.4295	311.9759\\
131.2552	309.6386\\
132.0676	307.3253\\
132.8934	305.0361\\
133.7093	302.759\\
134.5118	300.4819\\
135.3251	298.2169\\
136.1319	295.9759\\
136.9534	293.8072\\
137.7703	291.6265\\
138.5953	289.494\\
139.4413	287.3976\\
140.2645	285.3012\\
141.079	283.253\\
141.8888	281.253\\
142.6899	279.2892\\
143.5053	277.3614\\
144.3196	275.4458\\
145.1133	273.5422\\
145.9214	271.6506\\
146.7228	269.7711\\
147.7901	267.3735\\
148.8496	265.0361\\
149.9227	262.747\\
150.9979	260.494\\
152.0802	258.3012\\
153.1453	256.1446\\
154.2073	254.1205\\
155.2627	252.0964\\
156.3462	250.0723\\
157.4168	248.1566\\
158.473	246.2771\\
159.5321	244.3976\\
160.6124	242.5904\\
161.6684	240.8554\\
162.7528	239.1687\\
163.8218	237.4819\\
164.8818	235.8434\\
165.9458	234.253\\
167.0184	232.7349\\
168.0915	231.2651\\
169.1557	229.8554\\
170.2106	228.4819\\
171.2627	227.1687\\
172.3212	225.9639\\
173.3941	224.759\\
174.4449	223.5542\\
175.4978	222.3855\\
176.5571	221.2771\\
177.6277	220.2289\\
178.7109	219.3012\\
179.7968	218.3855\\
180.8713	217.5542\\
181.9233	216.7229\\
182.975	215.9036\\
184.0156	215.2169\\
185.0618	214.6627\\
186.1283	214.1205\\
187.1907	213.5904\\
188.2385	213.0723\\
189.2871	212.5783\\
190.3494	212.0964\\
191.4102	211.6145\\
192.4574	211.1325\\
193.515	210.6506\\
194.5711	210.2048\\
195.6181	209.7711\\
196.6533	209.3735\\
197.6907	209.0602\\
198.7351	208.759\\
199.7849	208.4699\\
200.8387	208.2289\\
201.8898	208.0843\\
203.1758	207.9398\\
204.2134	207.8434\\
205.2662	207.747\\
206.3049	207.7349\\
};

\addplot[plotstyle5]
table[row sep=crcr] {%
  x	y\\
  100 0 \\
  100 784 \\
};

==> figures/evaluation/explanation_size_over_cum_time/explanation_size_over_cum_time_12.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
0.3862	1023\\
2.4538	1018\\
4.3704	1013\\
6.3029	1008\\
8.0978	1003\\
10.2468	997\\
12.0745	992\\
13.9652	987\\
15.8508	982\\
17.6755	977\\
19.5179	972\\
21.3588	967\\
23.1879	962\\
25.0043	957\\
26.8271	952\\
28.6874	947\\
30.5914	942\\
32.4993	937\\
34.3844	932\\
36.3602	927\\
38.2598	922\\
40.1998	917\\
42.1453	912\\
44.1334	907\\
46.0606	902\\
47.9972	897.236\\
50.5921	891.9438\\
52.9356	887.4158\\
55.7437	882.5956\\
58.5595	878.0113\\
61.4897	873.1911\\
64.2016	868.4271\\
66.6997	863.4271\\
69.4672	858.4271\\
72.206	853.4271\\
74.8061	848.4271\\
77.646	843.4271\\
80.4746	838.4271\\
83.3683	833.4271\\
86.2838	828.4271\\
89.2136	823.4271\\
92.4901	818.4632\\
95.6038	813.7702\\
98.7506	809.2743\\
101.927	804.942\\
106.3864	800.4556\\
110.4272	796.5584\\
114.9397	792.0138\\
119.5222	787.4703\\
124.2045	782.9275\\
129.2907	778.4146\\
134.3617	774.0939\\
139.3394	769.8888\\
144.2991	765.7464\\
149.3297	761.4827\\
154.6854	757.4234\\
159.9547	753.3916\\
165.1621	749.3813\\
170.4785	745.3883\\
175.8433	741.4093\\
181.2612	737.4417\\
186.6525	733.4837\\
192.171	729.5336\\
197.6861	725.5903\\
203.2575	721.6527\\
208.9403	717.7201\\
213.8677	714.3527\\
219.0153	710.9881\\
224.2138	707.626\\
229.4408	704.2662\\
234.7233	700.9083\\
240.0875	697.5523\\
245.5875	694.1979\\
251.1029	690.845\\
257.2255	687.5454\\
263.1318	684.3644\\
269.3149	681.2037\\
275.4793	678.0615\\
281.7331	674.9364\\
288.1041	671.8271\\
294.7656	668.7324\\
301.3303	665.6512\\
307.9201	662.5824\\
314.5121	659.5253\\
321.2244	656.4789\\
327.9995	653.4426\\
334.7265	650.4156\\
341.5173	647.3973\\
347.475	644.9618\\
354.6136	642.1154\\
360.6464	639.7589\\
366.6643	637.4158\\
372.6881	635.0854\\
378.7486	632.7671\\
385.1358	630.531\\
391.4483	628.3594\\
397.8458	626.2059\\
404.3013	624.0697\\
410.7191	621.95\\
417.3653	619.773\\
424.0294	617.6832\\
430.8629	615.6077\\
437.944	613.6352\\
444.9797	611.7041\\
451.9848	609.7919\\
458.989	607.898\\
466.2119	606.0214\\
473.4491	604.1616\\
480.6544	602.3178\\
488.1744	600.4893\\
495.6905	598.6755\\
503.0928	596.8759\\
510.6112	595.0897\\
518.1368	593.3166\\
526.1031	591.6569\\
533.9535	590.0146\\
541.8007	588.3891\\
549.8074	586.7555\\
556.7244	585.5163\\
565.0727	584.0316\\
573.3917	582.5662\\
581.7134	581.1193\\
588.415	579.9747\\
595.9659	578.859\\
602.9723	577.809\\
610.0216	576.7721\\
617.1298	575.748\\
624.2043	574.7363\\
631.2736	573.7366\\
638.4522	572.6824\\
645.7173	571.7057\\
652.9666	570.7401\\
660.2208	569.7855\\
667.5049	568.8414\\
675.1772	567.9551\\
682.6497	567.0966\\
690.1346	566.2502\\
697.5895	565.4155\\
705.1851	564.5921\\
712.8184	563.78\\
720.4417	562.9787\\
728.1917	562.188\\
735.8681	561.4076\\
743.5728	560.6374\\
751.224	559.877\\
759.2225	559.1671\\
767.1265	558.4819\\
775.0884	557.8078\\
783.041	557.1445\\
791.017	556.4917\\
799.0291	555.8493\\
806.9979	555.217\\
814.9915	554.5945\\
823.5796	554.03\\
831.8706	553.4766\\
840.208	552.9204\\
848.5401	552.3879\\
856.9271	551.8657\\
863.8105	551.5023\\
872.4376	551.0419\\
880.9793	550.5927\\
891.7731	550.0464\\
900.7259	549.6508\\
909.6243	549.2763\\
918.6643	548.9021\\
925.7502	548.6636\\
934.9101	548.3461\\
941.7917	548.1223\\
948.822	547.9049\\
955.7084	547.6937\\
962.6213	547.4887\\
969.5593	547.2897\\
979.322	547.0631\\
986.4076	546.9003\\
993.4666	546.7435\\
1000.5482	546.5929\\
1007.6592	546.4481\\
1014.7618	546.3093\\
1021.9231	546.1762\\
1029.1348	546.049\\
1036.4018	545.9274\\
1043.571	545.8114\\
1050.8033	545.701\\
1058.0908	545.5962\\
1065.7732	545.4986\\
1073.2732	545.4125\\
1080.6746	545.3363\\
1088.078	545.2656\\
1095.4941	545.2002\\
1102.9636	545.1401\\
1110.4407	545.0852\\
1117.8781	545.0355\\
1125.3751	544.9909\\
1132.8922	544.9515\\
1140.5507	544.9223\\
1148.2178	544.896\\
1155.8815	544.8765\\
1163.5276	544.8635\\
1171.1604	544.8561\\
1179.1318	544.8534\\
1187.103	544.8552\\
1195.1195	544.8611\\
1203.1136	544.8688\\
1211.2682	544.8785\\
1219.4116	544.8866\\
1227.5895	544.8922\\
1235.8197	544.8998\\
1244.0388	544.9088\\
1252.3993	544.9192\\
1260.5909	544.931\\
1268.8063	544.9442\\
1277.0949	544.9587\\
1285.3336	544.9746\\
1293.6516	544.9918\\
1301.9603	545.0104\\
1310.2483	545.0304\\
1318.5712	545.0517\\
1326.9468	545.0744\\
1335.2959	545.0985\\
1343.661	545.1239\\
1352.0679	545.1506\\
1378.0427	545.1598\\
1378.0427	63.8802\\
968.0107	63.8802\\
960.695	64.2361\\
953.5711	64.5897\\
946.316	64.9408\\
937.2956	65.3764\\
930.0785	65.7221\\
922.7187	66.0654\\
915.4182	66.4063\\
908.0804	66.7448\\
900.7043	67.0808\\
893.2893	67.4143\\
885.7798	67.7454\\
878.2099	68.1534\\
870.4195	68.7242\\
863.5855	69.6967\\
856.5203	70.9048\\
849.5881	72.1863\\
841.5989	74.1765\\
835.0379	75.9176\\
827.3662	78.3577\\
819.6625	80.8628\\
812.4191	83.5885\\
805.1077	86.2999\\
797.7659	88.9968\\
790.4964	91.6789\\
783.0011	94.4214\\
775.6011	97.2945\\
768.3784	100.3105\\
761.0807	103.311\\
753.8457	106.2957\\
746.6565	109.2643\\
739.469	112.2165\\
732.3665	115.1519\\
724.8872	118.0703\\
717.866	121.3353\\
710.7675	124.5833\\
703.6395	127.8139\\
697.886	130.4564\\
692.0673	133.088\\
686.5089	135.9911\\
679.6839	139.5177\\
674.1154	142.5371\\
667.5164	146.3841\\
660.9954	150.2139\\
655.4103	153.3343\\
650.2227	156.6521\\
644.9623	159.9596\\
639.7558	163.3234\\
634.5727	166.61\\
629.1923	169.8855\\
624.1963	173.423\\
619.2183	176.9507\\
614.1617	180.4683\\
609.1467	183.9755\\
604.1216	187.4722\\
599.1598	190.9581\\
594.17	194.4329\\
588.9089	197.963\\
584.1167	201.6826\\
579.3197	205.3924\\
574.5157	209.092\\
569.7041	212.7813\\
564.955	216.46\\
560.1198	220.1279\\
555.3535	223.7845\\
550.6646	227.4298\\
545.9589	231.0634\\
541.2494	234.6849\\
536.5028	238.3586\\
531.9125	242.2145\\
527.3212	246.0599\\
522.7097	249.8943\\
518.1507	253.7176\\
513.5907	257.5434\\
509.0745	261.3437\\
504.5527	265.132\\
499.9998	268.9079\\
495.5044	272.671\\
490.8885	276.421\\
486.4418	280.3453\\
481.8961	284.3207\\
477.3345	288.2846\\
472.7942	292.2368\\
468.2516	296.1768\\
463.6752	300.1044\\
459.0111	304.2037\\
454.4038	308.4109\\
449.8768	312.5518\\
445.3553	316.6821\\
440.8161	320.8014\\
436.2891	324.9698\\
431.6599	329.3103\\
427.1451	333.6424\\
422.5997	337.966\\
418.1036	342.2807\\
413.4567	346.5862\\
408.8506	350.8822\\
404.3223	355.1684\\
399.7392	359.4445\\
395.1567	363.71\\
390.6027	367.9647\\
386.0855	372.2081\\
381.4835	376.4399\\
376.8361	380.6596\\
372.2521	384.8669\\
367.4067	389.1783\\
362.9039	393.5968\\
358.4995	398.0062\\
354.1671	402.4059\\
349.7364	406.8041\\
345.3098	411.1844\\
340.8866	415.5541\\
336.4853	419.9127\\
332.0659	424.2599\\
327.6501	428.5951\\
323.2314	433.0902\\
318.849	437.6346\\
314.5186	442.1713\\
310.2644	446.6999\\
306.0109	451.2202\\
301.7221	455.7317\\
297.4124	460.2341\\
293.0789	464.7269\\
288.8448	469.4375\\
284.5015	474.1444\\
280.2344	478.8474\\
276.0822	483.5464\\
271.891	488.2411\\
267.8425	492.9313\\
263.8337	497.6169\\
259.8695	502.2976\\
255.9473	506.9731\\
252.2637	511.6432\\
248.5518	516.3076\\
244.8325	520.966\\
241.2314	525.6181\\
237.753	530.2636\\
234.2629	534.902\\
230.8447	539.5331\\
227.4732	544.1563\\
224.1032	548.7713\\
220.7234	553.3776\\
217.4453	557.9746\\
214.1929	562.6724\\
210.7506	567.4776\\
207.7342	572.2821\\
204.6869	577.086\\
201.6085	581.8892\\
198.3785	586.6917\\
195.2768	591.4933\\
192.2585	596.2941\\
189.1862	601.094\\
186.1572	605.8928\\
183.1496	610.6906\\
180.1747	615.4873\\
177.2676	620.2827\\
174.3998	625.0768\\
171.5173	629.8694\\
168.6886	634.6604\\
165.8565	639.4497\\
163.0444	644.2371\\
160.3278	649.0225\\
157.5923	653.8057\\
154.943	658.5863\\
152.268	663.3642\\
149.5191	668.1391\\
146.8478	672.9107\\
144.2268	677.6785\\
141.4882	682.4422\\
138.943	687.2011\\
136.3946	691.9548\\
133.7019	696.7025\\
131.1645	701.4434\\
128.6889	706.1766\\
126.1643	710.9008\\
123.6209	715.5265\\
121.2648	720.2279\\
118.8952	724.9154\\
116.4966	729.5864\\
114.147	734.2379\\
111.7976	738.8661\\
109.3773	743.4664\\
107.202	748.0859\\
104.9517	752.8503\\
102.7186	757.6146\\
100.4097	762.3787\\
98.0966	767.1426\\
95.8853	771.9062\\
93.7995	776.6695\\
91.7005	781.4322\\
89.5258	786.1941\\
87.5572	790.9548\\
84.8605	796.3022\\
82.372	801.5091\\
79.8846	806.5376\\
77.4645	811.4129\\
75.0646	816.4129\\
72.7851	821.4129\\
70.3951	826.4129\\
68.1055	831.4129\\
65.9177	836.4129\\
63.8284	841.4129\\
61.8424	846.4129\\
59.8515	851.4129\\
57.8333	856.4129\\
56.0486	861.4129\\
54.2038	866.7249\\
52.3518	872.5047\\
50.544	878.2844\\
48.7573	883.9083\\
47.0121	889.2202\\
45.1934	894.6881\\
43.3775	900\\
41.6221	905\\
39.8596	910\\
38.0381	915\\
36.2542	920\\
34.4761	925\\
32.6976	930\\
30.9229	935\\
29.1626	940\\
27.4237	945\\
25.6489	950\\
23.9446	955\\
22.1815	960\\
20.3707	965\\
18.6174	970\\
16.8718	975\\
15.1324	980\\
13.3862	985\\
11.6895	990\\
9.9874	995\\
8.2797	1000\\
6.5771	1005\\
4.9729	1010\\
3.3376	1015\\
1.4711	1020\\
}--cycle;
\addplot [plotstyle2]
  table[row sep=crcr]{%
0.3489	1023\\
1.9637	1019\\
3.4591	1015\\
4.9071	1011\\
6.3042	1007\\
7.6702	1003\\
9.0745	999\\
10.4838	995\\
11.8927	991\\
13.3457	987\\
14.7757	983\\
16.2161	979\\
17.6377	975\\
19.0813	971\\
20.5103	967\\
21.9644	963\\
23.4099	959\\
24.8397	955\\
26.2479	951\\
27.7003	947\\
29.1638	943\\
30.635	939\\
32.0795	935\\
33.56	931\\
35.0653	927\\
36.5348	923\\
38.0181	919\\
39.5091	915\\
41.0167	911\\
42.5286	907\\
43.9992	903\\
45.4734	899\\
47.0399	895.08\\
48.6218	891.16\\
50.2725	887.24\\
51.9088	883.32\\
53.555	879.48\\
55.2196	875.64\\
56.9386	871.8\\
58.629	867.92\\
60.458	863.92\\
62.2118	859.92\\
64.078	855.92\\
66.0138	851.92\\
67.8658	847.92\\
69.7325	843.92\\
71.7072	839.92\\
73.7124	835.92\\
75.8088	831.92\\
77.8966	827.92\\
79.9871	823.92\\
82.0909	819.92\\
84.2061	815.92\\
86.5827	812.04\\
88.8008	808.2\\
91.0802	804.36\\
93.3433	800.52\\
95.7222	796.68\\
98.2897	793\\
100.7426	789.32\\
103.0706	785.64\\
105.4125	781.96\\
107.8175	778.28\\
110.2963	774.6\\
112.7976	770.92\\
115.2336	767.24\\
117.6807	763.56\\
120.4239	760\\
123.0797	756.48\\
125.6655	752.96\\
128.2702	749.44\\
130.8883	745.92\\
133.5016	742.4\\
136.1166	738.88\\
138.9156	735.32\\
141.6872	731.8\\
144.4396	728.28\\
147.1916	724.76\\
150.0298	721.24\\
152.8057	717.72\\
155.5961	714.2\\
158.503	710.68\\
161.3456	707.16\\
164.2346	703.64\\
167.1548	700.12\\
170.0253	696.6\\
172.895	693.08\\
175.8476	689.56\\
178.7872	686.04\\
181.7713	682.52\\
184.7765	679\\
187.7927	675.48\\
190.8646	671.96\\
193.9151	668.44\\
197.0212	664.92\\
200.218	661.4\\
203.46	657.88\\
206.7	654.36\\
209.9793	650.84\\
213.241	647.32\\
216.5509	643.8\\
219.9507	640.28\\
223.2897	636.76\\
226.6608	633.24\\
230.0279	629.72\\
233.5895	626.2\\
237.3354	622.76\\
240.9309	619.4\\
244.6388	616.04\\
248.3941	612.68\\
252.136	609.32\\
255.9031	605.96\\
259.743	602.6\\
263.5857	599.24\\
267.5472	595.88\\
271.6587	592.52\\
275.692	589.16\\
279.7512	585.8\\
283.8948	582.44\\
288.0654	579.08\\
292.2824	575.72\\
296.5577	572.36\\
300.9231	569\\
305.25	565.64\\
309.614	562.28\\
314.0539	558.92\\
318.4336	555.56\\
323.0408	552.36\\
327.579	549.16\\
332.0981	545.96\\
336.655	542.76\\
341.1923	539.56\\
345.7686	536.36\\
350.3837	533.16\\
355.1469	530\\
359.8518	526.96\\
364.5999	523.92\\
369.3662	520.88\\
374.1599	517.84\\
378.9455	514.8\\
383.741	511.72\\
388.5842	508.68\\
393.4667	505.64\\
398.4443	502.6\\
403.7257	499.64\\
408.7863	496.76\\
413.9272	493.88\\
419.0351	491\\
424.1053	488.12\\
429.2024	485.24\\
434.4319	482.36\\
439.5989	479.48\\
444.7525	476.6\\
450.077	473.72\\
455.4082	470.84\\
460.6182	467.96\\
465.8656	465.08\\
471.1355	462.2\\
476.4838	459.32\\
481.9119	456.56\\
487.3168	453.84\\
492.7113	451.12\\
498.1023	448.4\\
503.6195	445.64\\
509.3682	442.96\\
514.9911	440.4\\
520.6071	437.84\\
526.1836	435.28\\
531.8047	432.72\\
537.4284	430.16\\
543.4272	427.64\\
549.2383	425.24\\
555.0107	422.84\\
560.8413	420.44\\
566.6394	418.04\\
572.4322	415.64\\
578.3014	413.2\\
584.2135	410.8\\
590.1439	408.4\\
596.0666	406\\
602.0039	403.6\\
608.2133	401.32\\
614.3043	399.08\\
620.3996	396.84\\
626.4715	394.6\\
632.6525	392.36\\
638.8867	390.12\\
645.0729	387.88\\
651.3537	385.64\\
657.5939	383.4\\
663.8448	381.16\\
670.0664	378.92\\
676.6962	376.8\\
683.1432	374.72\\
689.605	372.64\\
696.0939	370.56\\
702.5894	368.48\\
709.1237	366.4\\
715.5971	364.32\\
722.0919	362.24\\
729.0761	360.32\\
735.8132	358.4\\
742.5851	356.44\\
749.3814	354.52\\
756.1687	352.6\\
761.7374	351.24\\
768.6786	349.48\\
775.5614	347.72\\
782.5244	345.96\\
789.7689	344.28\\
796.9593	342.68\\
804.2607	341.04\\
809.9584	339.92\\
817.4209	338.44\\
824.812	337\\
830.5013	335.92\\
837.9313	334.48\\
845.3552	333.04\\
851.2902	332.04\\
857.0204	331.08\\
864.5919	329.8\\
872.1414	328.52\\
877.8878	327.56\\
883.5864	326.6\\
889.3266	325.64\\
895.1078	324.68\\
900.9735	323.72\\
906.6899	322.76\\
912.4868	321.8\\
918.2795	320.84\\
924.3872	319.96\\
930.4312	319.08\\
936.2939	318.24\\
942.1849	317.4\\
948.0924	316.56\\
954.0356	315.72\\
959.9723	314.88\\
965.8584	314.04\\
971.7943	313.2\\
977.7335	312.36\\
983.9585	311.64\\
990.1137	310.88\\
996.2166	310.16\\
1002.5633	309.52\\
1008.7786	308.92\\
1015.3025	308.36\\
1021.8116	307.88\\
1028.3474	307.4\\
1035.0561	307.04\\
1041.7864	306.72\\
1048.8107	306.52\\
1055.7505	306.36\\
1062.6875	306.24\\
1069.594	306.12\\
1076.5518	306\\
1083.4005	305.88\\
1090.2772	305.76\\
1097.1701	305.64\\
1104.0261	305.52\\
1110.956	305.4\\
1117.8261	305.28\\
1124.671	305.16\\
1131.534	305.04\\
1138.4719	304.92\\
1145.3258	304.8\\
1152.178	304.68\\
1159.114	304.56\\
1166.4332	304.52\\
1173.4627	304.52\\
1180.5009	304.52\\
};



\addplot[plotstyle3]
table[row sep=crcr] {%
x	y\\
0.3332	1023\\
2.6701	1018\\
4.8557	1013\\
6.8372	1008\\
8.8261	1003\\
11.0974	998\\
12.9661	993\\
14.8082	988\\
16.6763	983\\
18.4789	978\\
20.2993	973\\
22.2407	968\\
24.1993	963\\
26.2529	958\\
28.5173	953\\
30.7463	948\\
33.0014	943\\
35.4677	938\\
37.8411	933\\
40.2667	928\\
43.0241	923\\
45.5376	918\\
48.2243	913\\
50.8168	908\\
53.3949	903\\
56.0173	898\\
58.7808	893\\
61.6918	888\\
64.4355	883\\
67.2795	878\\
70.2443	873\\
73.3174	868\\
76.835	863\\
80.5983	858\\
84.8514	853\\
89.5071	848\\
94.5066	843\\
99.8949	838\\
105.346	833\\
110.7853	828\\
116.311	823\\
121.9593	818\\
127.7545	813.236\\
134.9082	808.6975\\
142.237	804.5209\\
149.5538	800.4237\\
156.9675	796.4884\\
164.6064	792.5718\\
172.6129	788.6639\\
180.9511	784.7608\\
189.4591	780.8605\\
197.9739	776.9621\\
206.4292	773.2372\\
215.0083	769.615\\
223.8762	766.0489\\
233.0093	762.5247\\
242.2706	758.8549\\
251.7321	755.3894\\
261.4291	751.9436\\
271.334	748.5136\\
281.5502	745.0964\\
291.8711	741.6897\\
302.3427	738.2917\\
313.0729	734.9012\\
324.071	731.5168\\
335.2194	728.1378\\
346.5135	724.7634\\
356.0483	721.9544\\
365.7409	719.1479\\
375.5337	716.3436\\
385.4962	713.5413\\
395.6222	710.7408\\
405.772	707.9419\\
416.1011	705.1444\\
426.574	702.3483\\
437.1813	699.5534\\
447.9617	696.7596\\
458.884	693.9669\\
469.7939	691.1751\\
480.8646	688.3841\\
492.0604	685.6459\\
503.2056	682.9965\\
514.4622	680.3615\\
525.9291	677.7398\\
537.4631	675.1306\\
549.1541	672.5331\\
560.9605	669.9464\\
572.8586	667.3699\\
584.906	664.8029\\
597.056	662.2448\\
609.3139	659.6951\\
621.7542	657.1533\\
634.2456	654.6188\\
646.8728	652.0912\\
659.5773	649.5702\\
672.3485	647.0554\\
685.3055	644.5464\\
698.2019	642.1672\\
711.0836	639.8028\\
724.1542	637.4524\\
737.3561	635.1154\\
750.6608	632.791\\
764.0427	630.4786\\
777.4856	628.2724\\
790.9576	626.108\\
804.5804	623.9618\\
815.546	622.2572\\
826.5938	620.5632\\
837.7088	618.8062\\
848.9305	617.1316\\
860.1786	615.4665\\
871.5426	613.8105\\
882.9913	612.2297\\
894.3807	610.6833\\
905.8878	609.1493\\
917.4232	607.6273\\
929.0548	606.117\\
940.7343	604.6178\\
952.5564	603.1294\\
964.453	601.6515\\
976.4099	600.1837\\
988.4409	598.7256\\
1000.4842	597.2769\\
1012.6301	595.8374\\
1024.8212	594.4067\\
1037.0571	592.9845\\
1049.5097	591.5706\\
1061.8651	590.2448\\
1074.2326	588.9303\\
1086.5988	587.6267\\
1099.0063	586.3337\\
1111.6168	585.0267\\
1124.1117	583.7909\\
1136.5243	582.605\\
1149.0259	581.4314\\
1161.6016	580.27\\
1174.1431	579.1203\\
1186.8753	577.982\\
1199.5174	576.8903\\
1212.1331	575.847\\
1224.814	574.8167\\
1237.6123	573.7991\\
1250.3624	572.7939\\
1263.302	571.8007\\
1276.2493	570.7525\\
1289.2545	569.7821\\
1302.3826	568.8229\\
1315.5669	567.8745\\
1328.7555	566.9366\\
1341.9272	566.0723\\
1355.0263	565.2203\\
1368.2416	564.3802\\
1381.4732	563.5518\\
1394.7327	562.7348\\
1408.1612	561.9288\\
1421.5586	561.1337\\
1435.0097	560.3491\\
1448.5542	559.5749\\
1462.1124	558.8106\\
1475.7707	558.0562\\
1489.2543	557.3659\\
1502.7759	556.6868\\
1516.3311	556.0187\\
1530.0013	555.3614\\
1543.6955	554.7146\\
1557.4637	554.0781\\
1571.2821	553.4517\\
1585.1457	552.8469\\
1598.851	552.2884\\
1612.5524	551.7278\\
1626.3437	551.1904\\
1640.1409	550.6636\\
1654.1489	550.158\\
1667.9465	549.6842\\
1681.6942	549.2324\\
1695.4972	548.7916\\
1709.3658	548.3616\\
1723.165	547.9814\\
1736.8758	547.602\\
1750.7377	547.2527\\
1764.3998	546.9323\\
1778.0831	546.6323\\
1791.7311	546.3436\\
1805.3825	546.066\\
1822.4842	545.7344\\
1836.0905	545.5102\\
1849.7363	545.2969\\
1863.3079	545.0945\\
1876.988	544.9027\\
1890.7327	544.7214\\
1904.4156	544.5504\\
1918.2463	544.3896\\
1932.0706	544.2388\\
1945.93	544.0979\\
1959.7296	543.9684\\
1973.4803	543.8588\\
1987.269	543.7632\\
2000.9671	543.6772\\
2014.7297	543.6006\\
2028.5259	543.5333\\
2042.437	543.4752\\
2056.3572	543.4278\\
2069.9633	543.3924\\
2083.6666	543.3674\\
2097.2893	543.3534\\
2110.7391	543.3484\\
2124.0918	543.3514\\
2137.4202	543.3609\\
2150.4464	543.3745\\
2163.3294	543.3861\\
2175.9534	543.3945\\
2188.5856	543.406\\
2201.2417	543.42\\
2213.9571	543.4364\\
2226.5006	543.4553\\
2239.2856	543.4767\\
2252.0424	543.5004\\
2264.7293	543.5266\\
2277.4249	543.5552\\
2290.1064	543.5863\\
2302.9469	543.6197\\
2318.8726	543.665\\
2343.8377	543.665\\
2343.8377	64.415\\
1320.4662	64.415\\
1308.2745	65.1256\\
1296.0922	65.8265\\
1283.8246	66.5176\\
1271.6393	67.1991\\
1259.3343	67.8707\\
1247.1395	68.5325\\
1234.8842	69.9963\\
1223.9049	72.0911\\
1213.0508	74.7241\\
1202.0421	77.8876\\
1192.6625	80.8705\\
1183.2067	84.1467\\
1173.6596	87.4023\\
1164.0968	90.6368\\
1154.5885	93.8498\\
1145.0435	97.2621\\
1135.5347	100.887\\
1126.0124	104.4896\\
1116.4548	108.0693\\
1106.9354	111.6255\\
1097.3857	115.1578\\
1087.6837	118.6656\\
1078.0976	122.5856\\
1068.5042	126.4809\\
1058.8682	130.4217\\
1049.1149	134.4086\\
1041.0336	138.0186\\
1032.9134	141.6119\\
1024.8	145.4694\\
1016.7044	149.3098\\
1008.5815	153.202\\
1000.1848	157.2856\\
992.0197	161.4222\\
983.7278	165.6096\\
975.5427	169.7131\\
967.2982	174.0726\\
958.8848	178.4849\\
948.9461	183.7586\\
940.7066	188.1353\\
932.4875	192.4951\\
924.2689	196.8375\\
916.0097	201.4294\\
907.7318	206.0725\\
899.4767	210.6999\\
891.2015	215.311\\
882.9096	219.9052\\
874.6462	224.4822\\
866.4266	229.0413\\
858.2292	233.5819\\
849.9195	238.1034\\
841.6524	242.9294\\
833.3793	247.7389\\
825.1379	252.5312\\
816.8338	257.3193\\
808.5938	262.076\\
800.2428	266.8137\\
791.8894	271.5318\\
783.4034	276.2297\\
775.1741	281.0945\\
768.5352	285.0734\\
761.9308	289.0407\\
753.6965	293.9833\\
745.4685	298.9068\\
738.8592	302.8927\\
732.1866	307.0515\\
725.5591	311.2575\\
718.9293	315.3966\\
712.3131	319.5249\\
705.7312	323.6419\\
699.0437	327.9297\\
692.4379	332.2696\\
685.8507	336.6011\\
679.27	340.9238\\
672.7375	345.2374\\
666.1948	349.5418\\
659.5536	353.8364\\
653.0141	358.121\\
646.479	362.3953\\
639.9982	366.6589\\
633.5261	370.9113\\
627.0695	375.1523\\
620.6133	379.3814\\
614.0954	383.5981\\
607.5783	387.8603\\
601.153	392.2284\\
594.7584	396.6456\\
588.3754	401.0533\\
581.9304	405.4587\\
575.5961	409.8473\\
569.2826	414.2254\\
562.9821	418.5926\\
556.6756	422.9484\\
550.4048	427.2925\\
544.1155	431.6814\\
537.8533	436.2325\\
531.5979	440.7759\\
525.3576	445.3114\\
519.1516	449.8386\\
512.9621	454.3572\\
506.8009	458.8669\\
499.1252	464.4907\\
492.9441	469.1489\\
486.7494	473.8594\\
480.578	478.5661\\
474.4746	483.2688\\
468.3853	487.9673\\
462.3291	492.6614\\
456.2992	497.3509\\
450.2474	502.0356\\
444.2681	506.7152\\
438.318	511.3894\\
432.3926	516.058\\
426.4976	520.7207\\
420.6474	525.3771\\
414.7998	530.0269\\
408.9733	534.6698\\
403.1814	539.3053\\
397.4148	543.9331\\
391.6653	548.5526\\
385.9786	553.1635\\
380.304	557.7652\\
374.5937	562.412\\
368.8944	567.2196\\
363.2341	572.0266\\
357.6345	576.8331\\
352.0104	581.639\\
346.4044	586.4442\\
340.8457	591.2488\\
335.3538	596.0526\\
329.8829	600.8556\\
324.4513	605.6577\\
318.9061	610.459\\
313.5314	615.2592\\
308.1498	620.0584\\
302.8433	624.8564\\
297.5759	629.6531\\
292.3288	634.4484\\
287.104	639.2423\\
281.9926	644.0345\\
276.8336	648.8249\\
271.7603	653.6133\\
266.6182	658.3995\\
261.5658	663.1833\\
256.5126	667.9644\\
251.4656	672.7425\\
246.4707	677.5172\\
241.5186	682.2882\\
236.5782	687.0549\\
231.6573	691.8168\\
226.7113	696.5731\\
221.7726	701.3233\\
216.8985	706.0661\\
212.0011	710.8006\\
207.0142	715.5253\\
202.1479	720.1393\\
197.2953	724.8378\\
192.4189	729.52\\
187.5375	734.1828\\
182.6583	738.822\\
177.8748	743.4324\\
172.9819	748.0579\\
168.1514	752.7689\\
163.5584	757.5296\\
159.0583	762.2895\\
154.5876	767.0481\\
150.1187	771.8052\\
145.6908	776.56\\
141.3372	781.3114\\
136.9935	786.0574\\
132.6269	790.7943\\
128.2509	795.4673\\
124.1799	800.1705\\
120.0889	804.8\\
116.0184	809.3762\\
111.8585	814\\
106.8314	819\\
101.8514	824\\
97.2589	829\\
92.7882	834\\
88.5431	839\\
84.4739	844\\
80.5891	849\\
76.6929	854\\
73.2816	859\\
69.99	864\\
67.0075	869\\
63.8578	874\\
61.051	879\\
58.4068	884\\
55.8172	889\\
53.2619	894\\
50.6175	899\\
48.1168	904\\
45.6503	909\\
43.2432	914\\
40.9327	919\\
38.6115	924\\
36.4031	929\\
34.1556	934\\
31.9001	939\\
29.8714	944\\
27.809	949\\
25.767	954\\
23.7145	959\\
21.7731	964\\
19.7968	969\\
17.9376	974\\
16.104	979\\
14.2093	984\\
12.3714	989\\
10.5628	994\\
8.8959	999\\
7.2361	1004\\
5.4751	1009\\
3.812	1014\\
2.0761	1019\\
}--cycle;
\addplot [plotstyle4]
  table[row sep=crcr]{%
0.3193	1023\\
2.1375	1019\\
3.7266	1015\\
5.1807	1011\\
6.7252	1007\\
8.2017	1003\\
9.7741	999\\
11.2408	995\\
12.6755	991\\
14.1393	987\\
15.6308	983\\
17.1105	979\\
18.5697	975\\
20.0406	971\\
21.61	967\\
23.1818	963\\
24.7594	959\\
26.4574	955\\
28.2063	951\\
29.9132	947\\
31.6463	943\\
33.4437	939\\
35.2703	935\\
37.1743	931\\
39.0822	927\\
41.0508	923\\
42.9905	919\\
44.9128	915\\
46.9807	911\\
48.9745	907\\
51.012	903\\
53.0551	899\\
55.2167	895\\
57.3203	891\\
59.5648	887\\
61.6859	883\\
63.8916	879\\
66.1541	875\\
68.6323	871\\
71.0807	867\\
73.7372	863\\
76.5474	859\\
79.5619	855\\
82.8316	851\\
86.3187	847\\
89.8928	843\\
93.6764	839\\
97.5635	835\\
101.4846	831\\
105.459	827\\
109.5791	823\\
113.8215	819\\
118.1336	815\\
122.5598	811.12\\
126.9951	807.32\\
131.4706	803.6\\
135.9771	799.92\\
140.5366	796.2\\
145.1949	792.52\\
149.8489	788.84\\
154.6034	785.16\\
159.4633	781.48\\
164.4213	777.8\\
169.4438	774.12\\
174.5174	770.44\\
179.6425	766.76\\
184.8657	763.08\\
190.1487	759.52\\
195.3825	756\\
200.6588	752.48\\
206.0468	748.96\\
211.4988	745.44\\
216.9712	741.92\\
222.4907	738.4\\
228.1026	734.84\\
233.6987	731.32\\
239.368	727.8\\
245.1056	724.28\\
250.8736	720.76\\
256.715	717.24\\
262.6123	713.72\\
268.5512	710.2\\
274.5681	706.68\\
280.5735	703.16\\
286.6832	699.64\\
292.8645	696.12\\
299.1338	692.6\\
305.3829	689.08\\
311.7217	685.56\\
318.1134	682.04\\
324.5096	678.52\\
330.9981	675\\
337.5491	671.48\\
344.1669	667.96\\
350.8649	664.44\\
357.5983	660.92\\
364.3999	657.4\\
371.2561	653.88\\
378.1732	650.36\\
385.1189	646.84\\
392.1791	643.32\\
399.2829	639.8\\
406.4584	636.28\\
413.6093	632.76\\
420.8472	629.24\\
428.1221	625.72\\
435.4714	622.28\\
442.7714	618.92\\
450.0973	615.56\\
457.5036	612.2\\
464.9838	608.84\\
472.4913	605.48\\
480.0723	602.12\\
487.7079	598.76\\
495.3739	595.4\\
503.0891	592.04\\
510.8687	588.68\\
518.7151	585.32\\
526.5872	581.96\\
534.5467	578.6\\
542.5325	575.24\\
550.5554	571.88\\
558.6404	568.52\\
566.7571	565.16\\
574.9461	561.8\\
583.1697	558.44\\
591.4393	555.08\\
599.6779	551.88\\
607.8736	548.68\\
616.17	545.48\\
624.5265	542.28\\
632.9133	539.08\\
641.3547	535.88\\
649.8385	532.68\\
658.3766	529.52\\
666.8546	526.48\\
675.3866	523.44\\
683.9852	520.4\\
692.6285	517.36\\
701.288	514.32\\
710.0099	511.24\\
718.8514	508.2\\
727.6564	505.16\\
736.5291	502.12\\
745.4671	499.16\\
754.4334	496.28\\
763.4243	493.4\\
772.4098	490.52\\
781.4489	487.64\\
790.5198	484.76\\
799.6641	481.88\\
808.8754	479\\
818.155	476.12\\
827.4433	473.24\\
836.7528	470.36\\
846.0689	467.48\\
855.4478	464.6\\
864.8918	461.72\\
874.3958	458.84\\
883.9146	456.08\\
893.3791	453.36\\
902.8839	450.64\\
912.4264	447.92\\
921.9981	445.16\\
931.5822	442.48\\
941.0756	439.92\\
950.6195	437.36\\
960.194	434.8\\
969.7975	432.24\\
979.4446	429.68\\
989.059	427.16\\
998.7211	424.76\\
1008.4485	422.36\\
1018.1672	419.96\\
1027.8736	417.56\\
1037.6173	415.16\\
1047.3819	412.72\\
1057.2111	410.32\\
1067.0572	407.92\\
1076.9611	405.52\\
1086.8781	403.12\\
1096.7979	400.84\\
1106.6408	398.6\\
1116.5032	396.36\\
1126.3985	394.12\\
1136.3334	391.88\\
1146.3515	389.64\\
1156.3476	387.4\\
1166.4013	385.16\\
1176.4548	382.92\\
1186.5372	380.68\\
1196.6589	378.44\\
1206.7245	376.32\\
1216.7574	374.24\\
1226.8172	372.16\\
1236.9397	370.08\\
1247.068	368\\
1257.278	365.92\\
1267.5577	363.84\\
1277.8007	361.76\\
1287.9408	359.84\\
1298.0512	357.92\\
1308.2743	355.96\\
1318.4411	354.04\\
1328.7898	352.12\\
1338.9877	350.32\\
1349.0988	348.56\\
1359.2234	346.8\\
1369.4036	345.04\\
1379.5782	343.4\\
1389.6703	341.8\\
1399.844	340.16\\
1409.925	338.72\\
1419.997	337.24\\
1429.9984	335.8\\
1440.0379	334.36\\
1450.0019	332.92\\
1460.1361	331.56\\
1470.1172	330.28\\
1480.1488	329\\
1490.1126	327.72\\
1500.169	326.44\\
1510.1948	325.16\\
1520.2681	323.88\\
1530.3625	322.6\\
1540.4403	321.32\\
1550.531	320.08\\
1560.6006	318.88\\
1570.6372	317.76\\
1580.7331	316.64\\
1590.7292	315.52\\
1600.8065	314.4\\
1610.9382	313.28\\
1621.0262	312.16\\
1631.0578	311.16\\
1641.0311	310.16\\
1651.0223	309.24\\
1660.8564	308.44\\
1670.6848	307.72\\
1680.5011	307.08\\
1690.1701	306.56\\
1699.7404	306.16\\
1709.1751	305.92\\
1718.5164	305.76\\
1727.902	305.6\\
1737.3372	305.44\\
1746.6911	305.28\\
1756.104	305.12\\
1765.5373	304.96\\
1774.8905	304.8\\
1784.375	304.64\\
1793.7112	304.48\\
1803.1141	304.32\\
1812.6126	304.16\\
1822.0408	304.04\\
1831.3048	304.04\\
};

\addplot[plotstyle5]
table[row sep=crcr] {%
  x	y\\
  1000 0 \\
  1000 1024 \\
};

==> figures/evaluation/explanation_size_over_cum_time/explanation_size_over_cum_time_13.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
1.5835	1023\\
12.3001	1017\\
23.8265	1011\\
36.7724	1005\\
50.4062	999\\
64.3835	993\\
78.6449	987\\
93.1479	981\\
107.9306	975\\
123.292	969\\
141.0673	963\\
158.9313	957\\
176.6963	951\\
194.5762	945\\
210.0438	940\\
228.5189	935\\
246.4225	930\\
264.5403	925\\
283.2524	920\\
304.0746	915\\
323.8582	910\\
357.513	904.7079\\
390.0989	899.3596\\
422.936	894.0113\\
451.6533	889.1911\\
485.641	883.8428\\
519.6664	878.4945\\
554.6777	873.1462\\
589.762	867.798\\
620.2025	863.2137\\
655.6378	857.8654\\
686.5841	853.2812\\
717.6456	848.6969\\
750.247	844.1127\\
782.6498	839.5284\\
815.5102	834.9442\\
848.9273	830.36\\
882.5965	825.7757\\
916.4407	821.1915\\
951.6279	816.6072\\
986.5553	812.023\\
1021.0335	807.4387\\
1055.7855	802.8545\\
1092.7899	798.2702\\
1129.5757	793.686\\
1166.9601	789.1018\\
1204.7062	784.5175\\
1245.0191	779.9333\\
1284.3005	775.349\\
1328.4322	770.7648\\
1373.4584	766.3908\\
1419.4344	762.0529\\
1467.2532	757.7479\\
1523.5512	752.7071\\
1572.1407	748.4581\\
1621.6688	744.2336\\
1671.3272	740.0315\\
1721.3182	735.8496\\
1771.7894	731.6864\\
1823.6474	727.5401\\
1875.2627	723.4094\\
1928.2054	719.293\\
1982.09	715.1896\\
2036.1863	711.0984\\
2090.8589	707.0182\\
2146.1251	702.9484\\
2201.4798	698.888\\
2258.7004	694.8364\\
2315.9716	690.793\\
2368.1784	687.4588\\
2429.8909	683.5852\\
2492.203	679.7681\\
2555.0912	675.9369\\
2609.7306	672.7923\\
2664.1285	669.6631\\
2720.6159	666.5486\\
2776.3004	663.448\\
2832.2749	660.3604\\
2888.2982	657.2853\\
2944.0077	654.2219\\
3000.2334	651.1697\\
3056.6551	648.128\\
3113.7877	645.0964\\
3170.9743	642.0743\\
3228.9385	639.0611\\
3286.9868	636.0566\\
3345.0534	633.0603\\
3403.3409	630.0717\\
3462.9261	627.0904\\
3522.7505	624.1163\\
3584.0828	621.1488\\
3646.8957	618.1877\\
3709.4009	615.2327\\
3771.8932	612.2835\\
3835.2897	609.3399\\
3899.9864	606.4015\\
3963.8137	603.4683\\
4032.8099	600.5399\\
4106.0315	597.8625\\
4178.0947	595.203\\
4250.4987	592.5917\\
4323.1981	589.9998\\
4397.3064	587.4266\\
4472.2038	584.8715\\
4547.4168	582.3336\\
4623.1784	579.8123\\
4698.8074	577.307\\
4774.7855	574.817\\
4851.2181	572.3418\\
4927.7837	569.8808\\
4990.7973	567.9217\\
5068.2598	565.4848\\
5146.3244	563.0606\\
5212.6884	561.1543\\
5279.7962	559.3055\\
5346.398	557.4924\\
5413.1292	555.6903\\
5479.865	553.899\\
5547.124	552.1181\\
5614.3122	550.3474\\
5681.2846	548.5866\\
5750.1894	546.8353\\
5820.1382	545.1163\\
5889.6539	543.4536\\
5959.1605	541.8262\\
6028.895	540.2106\\
6099.2	538.6067\\
6169.302	537.0141\\
6239.3438	535.4324\\
6310.6388	533.8614\\
6381.4627	532.3009\\
6452.5366	530.7504\\
6524.2808	529.2098\\
6596.513	527.6788\\
6668.6115	526.1571\\
6740.6998	524.6444\\
6813.3777	523.1406\\
6886.8902	521.6454\\
6959.7593	520.1586\\
7033.4208	518.6799\\
7107.0121	517.2091\\
7181.0882	515.7461\\
7255.5816	514.2905\\
7330.5609	512.8423\\
7405.8067	511.4013\\
7480.5513	509.9672\\
7555.9632	508.5398\\
7631.3142	507.119\\
7706.8985	505.7047\\
7783.6991	504.2966\\
7859.1735	502.8946\\
7935.6164	501.4986\\
8011.7122	500.1084\\
8090.2433	498.7238\\
8170.3815	497.403\\
8251.8069	496.1285\\
8335.0288	494.9395\\
8417.4963	493.8187\\
8500.4773	492.7097\\
8584.3228	491.6125\\
8668.6233	490.5266\\
8754.3355	489.452\\
8839.426	488.3883\\
8925.7184	487.3353\\
9032.8119	486.0339\\
9118.7265	485.0043\\
9205.3693	483.9847\\
9291.9303	482.9748\\
9379.5101	481.9746\\
9467.3058	480.9838\\
9555.1063	480.0022\\
9643.6598	479.0789\\
9731.7999	478.1823\\
9799.6655	477.5326\\
9890.419	476.7496\\
9958.5323	476.1943\\
10028.1889	475.6461\\
10096.515	475.1048\\
10164.8563	474.5703\\
10233.9171	474.0426\\
10302.6719	473.5216\\
10371.3926	473.0072\\
10440.72	472.4992\\
10510.5465	471.9977\\
10581.0731	471.5025\\
10651.9078	471.0136\\
10725.0222	470.5577\\
10799.9772	470.1611\\
10874.0171	469.7979\\
10974.5584	469.3425\\
11049.3846	469.0091\\
11124.2434	468.6825\\
11199.5229	468.3626\\
11275.0323	468.0495\\
11350.0884	467.743\\
11424.7339	467.4611\\
11500.1516	467.2012\\
11576.3633	466.9479\\
11651.3457	466.7009\\
11726.8644	466.4603\\
11803.9047	466.2457\\
11881.8897	466.047\\
11959.5893	465.8819\\
12037.7725	465.7497\\
12116.6031	465.6132\\
12221.6106	465.4519\\
12299.6685	465.3603\\
12377.7922	465.2732\\
12456.5454	465.2044\\
12535.3262	465.1463\\
12613.2725	465.0918\\
12690.2076	465.0466\\
12767.2463	465.0098\\
12844.9307	464.9811\\
12948.2521	464.9471\\
13051.9863	464.9177\\
13154.4774	464.9055\\
13257.6156	464.8957\\
13361.201	464.8885\\
13489.4889	464.8885\\
13489.4889	-3.6885\\
6816.5853	-3.6885\\
6722.8	-3.4537\\
6627.5776	-3.2203\\
6534.4295	-2.9883\\
6439.2354	-2.7577\\
6346.4526	-2.2993\\
6256.3148	-1.8435\\
6164.9168	-1.3904\\
6075.4724	-0.9399\\
5981.306	-0.4176\\
5893.766	0.2504\\
5808.8323	0.9148\\
5723.63	1.5754\\
5633.942	2.3783\\
5552.604	3.2497\\
5470.2797	4.1886\\
5393.2696	5.2668\\
5315.7861	6.4103\\
5238.3639	7.4781\\
5157.306	8.753\\
5083.9021	10.2343\\
5011.3359	11.7797\\
4942.5957	13.4591\\
4872.4134	15.1321\\
4802.845	16.7988\\
4733.9622	18.4589\\
4662.6126	20.177\\
4595.2316	22.0305\\
4511.6262	24.4915\\
4427.097	26.9406\\
4342.8066	29.3775\\
4257.8045	31.8021\\
4177.7036	34.3472\\
4115.6138	36.4154\\
4036.5823	39.5411\\
3962.0262	42.7223\\
3890.2888	45.8922\\
3817.1059	49.0506\\
3746.0291	52.1974\\
3673.5939	55.3323\\
3603.5959	58.4551\\
3535.3852	61.5657\\
3467.9439	64.6637\\
3396.201	67.942\\
3332.2038	71.5307\\
3271.3583	75.1089\\
3211.218	78.8681\\
3153.8284	82.6819\\
3098.6262	86.4864\\
3044.5707	90.2815\\
2992.3705	94.0668\\
2940.3301	97.8422\\
2888.3963	101.6075\\
2836.3292	105.3624\\
2784.4292	109.1068\\
2733.3743	112.8404\\
2682.6912	116.563\\
2633.5696	120.2743\\
2585.2853	123.9741\\
2537.5951	127.6622\\
2488.8292	131.3384\\
2440.6588	135.3088\\
2398.2607	139.3924\\
2359.4897	143.6506\\
2323.988	148.0246\\
2280.5533	153.4841\\
2238.5239	158.9344\\
2195.452	164.3753\\
2153.6326	169.8064\\
2112.4729	175.2274\\
2072.7251	180.6379\\
2032.1787	186.0377\\
1992.8029	191.4263\\
1956.1946	196.8034\\
1919.5068	202.1686\\
1882.4927	207.5214\\
1846.7636	212.8616\\
1811.8633	218.1886\\
1776.4422	223.5019\\
1741.5089	228.8012\\
1708.7039	234.086\\
1678.1575	239.3556\\
1647.1811	244.6097\\
1616.1754	249.8476\\
1585.7474	255.0688\\
1555.7319	260.2728\\
1526.0397	265.4588\\
1496.5051	270.6264\\
1466.1401	275.832\\
1436.6203	281.2502\\
1402.1712	287.7326\\
1372.7698	293.1176\\
1344.7706	298.4867\\
1316.5711	303.8392\\
1288.1816	309.1745\\
1260.036	314.548\\
1234.2285	320.1312\\
1208.8018	325.702\\
1183.8799	331.2598\\
1159.5012	336.8043\\
1136.0462	342.3348\\
1112.9332	347.8508\\
1090.3021	353.3517\\
1067.5418	358.8369\\
1046.3771	364.3057\\
1025.649	369.7575\\
1004.9843	375.1917\\
984.7385	380.6074\\
964.8442	386.0039\\
944.8416	391.432\\
924.9766	396.7895\\
905.313	402.5037\\
886.0014	408.3724\\
867.0392	414.2361\\
848.5542	420.0946\\
829.9671	425.9477\\
811.5951	431.795\\
792.7218	437.6364\\
774.1219	443.4715\\
756.4734	449.3001\\
740.0264	455.1217\\
724.0489	460.9361\\
708.2927	466.7429\\
692.6438	472.5417\\
677.1389	478.332\\
661.3564	484.1136\\
646.5671	489.8858\\
631.6045	495.6482\\
617.0637	501.4003\\
603.5175	507.1414\\
589.9605	512.8711\\
576.6698	518.5886\\
563.7107	524.2933\\
550.368	529.9844\\
537.701	535.6612\\
525.6215	541.3229\\
514.2658	547.0109\\
503.75	552.6424\\
493.1069	558.256\\
482.9511	563.9012\\
472.5167	569.687\\
462.5789	575.518\\
453.0559	581.3435\\
443.574	587.163\\
434.3943	592.9761\\
426.0743	598.7825\\
417.4869	604.5816\\
409.1166	610.3731\\
401.0377	616.1562\\
393.2315	621.9305\\
385.8148	627.6954\\
378.282	633.45\\
371.4281	639.1936\\
364.861	644.9255\\
358.0808	650.6447\\
351.4244	656.3501\\
345.8195	662.0408\\
339.9867	667.7155\\
334.01	673.3729\\
328.3415	679.0116\\
323.1299	684.6635\\
317.5861	690.2649\\
312.5046	695.8428\\
307.103	701.3952\\
301.9695	707.175\\
295.2975	712.9548\\
289.1269	718.7346\\
283.0696	724.5144\\
277.293	730.2942\\
271.5033	736.074\\
266.094	741.8538\\
261.1285	747.6336\\
256.1689	753.4134\\
250.9846	759.1932\\
245.7738	764.973\\
240.6047	770.7528\\
235.8614	776.5326\\
230.66	782.3124\\
225.5023	788.0922\\
220.683	793.872\\
215.6511	799.6518\\
211.0946	805.4316\\
206.8687	811.2113\\
202.7131	816.9911\\
198.4672	822.7709\\
194.3064	828.5507\\
190.3796	834.3305\\
186.5294	840.1103\\
182.639	845.8901\\
178.8067	851.6699\\
175.1684	857.4497\\
171.2822	863.2295\\
167.4542	869.0093\\
164.3638	874.7891\\
161.3963	880.5689\\
158.2059	886.1927\\
154.9046	891.9725\\
151.6622	897.7523\\
148.6111	903.5321\\
150.396	909\\
145.0769	915\\
140.3229	921\\
134.2867	927\\
128.2891	933\\
123.0837	939\\
115.4747	945\\
107.7591	951\\
100.1684	957\\
92.6224	963\\
85.2096	969\\
76.2889	975\\
67.3696	981\\
58.2732	987\\
49.4789	993\\
40.5284	999\\
31.4448	1005\\
21.8152	1011\\
11.3931	1017\\
1.2098	1023\\
}--cycle;
\addplot [plotstyle2]
  table[row sep=crcr]{%
1.3967	1023\\
8.2515	1019\\
15.444	1015\\
22.8208	1011\\
30.3914	1007\\
37.8364	1003\\
45.4673	999\\
53.1366	995\\
60.7248	991\\
68.459	987\\
76.3405	983\\
84.2075	979\\
92.1097	975\\
100.1974	971\\
108.4721	967\\
116.8449	963\\
125.3121	959\\
133.7542	955\\
142.2277	951\\
150.7153	947\\
159.2794	943\\
168.1137	939\\
177.4254	935\\
186.547	931\\
195.7331	927\\
205.2502	923\\
214.7077	919\\
224.5757	915\\
234.2485	911\\
245.3193	907\\
258.2521	902.2\\
271.5141	897.4\\
284.9414	892.6\\
298.2998	887.8\\
309.3032	883.92\\
322.881	879.12\\
336.6348	874.32\\
350.9572	869.52\\
365.282	864.72\\
379.6216	859.92\\
394.1492	855.12\\
408.8435	850.32\\
423.381	845.52\\
438.307	840.72\\
453.3498	835.92\\
468.7983	831.12\\
484.3854	826.32\\
500.0031	821.52\\
512.8242	817.68\\
525.9415	813.84\\
539.0923	810\\
552.2605	806.16\\
565.5426	802.32\\
579.0809	798.48\\
592.672	794.64\\
606.3037	790.8\\
620.0017	786.96\\
633.6407	783.12\\
647.3733	779.28\\
660.9012	775.44\\
675.3679	771.6\\
689.6905	767.76\\
704.1785	763.92\\
719.0282	760.08\\
733.7586	756.24\\
749.0216	752.4\\
764.9553	748.56\\
780.6977	744.72\\
796.4793	740.88\\
813.5354	737.04\\
834.9775	732.4\\
856.561	727.8\\
878.8668	723.2\\
901.2384	718.6\\
919.3114	714.88\\
942.7404	710.28\\
966.1304	705.68\\
989.4522	701.08\\
1008.545	697.4\\
1027.7863	693.72\\
1047.2693	690.04\\
1066.7653	686.36\\
1086.5703	682.68\\
1106.8875	679\\
1126.9742	675.32\\
1147.5822	671.64\\
1168.2562	667.96\\
1189.3825	664.28\\
1210.6798	660.6\\
1232.314	656.92\\
1253.8516	653.24\\
1275.6626	649.56\\
1297.424	645.88\\
1319.786	642.2\\
1342.0465	638.52\\
1365.3675	634.84\\
1388.1641	631.16\\
1412.5125	627.48\\
1437.8801	623.88\\
1462.5222	620.36\\
1487.5205	616.84\\
1512.536	613.32\\
1538.0085	609.76\\
1564.4812	606.24\\
1591.3493	602.72\\
1618.7856	599.2\\
1646.364	595.68\\
1673.8945	592.16\\
1701.587	588.64\\
1729.3882	585.12\\
1757.1647	581.6\\
1784.6916	578.08\\
1812.9837	574.56\\
1841.4044	571.04\\
1870.2499	567.52\\
1898.9056	564\\
1928.1862	560.48\\
1957.7525	556.96\\
1987.0766	553.44\\
2016.5284	549.92\\
2046.2962	546.4\\
2076.2178	542.88\\
2106.2302	539.36\\
2137.0754	535.84\\
2168.8825	532.32\\
2200.6183	528.8\\
2233.6065	525.28\\
2266.0147	521.76\\
2298.4832	518.24\\
2330.8155	514.72\\
2363.6907	511.2\\
2397.4746	507.68\\
2430.4834	504.16\\
2465.337	500.64\\
2503.2418	497.32\\
2539.8119	494.12\\
2576.7152	490.88\\
2613.6885	487.68\\
2650.6611	484.48\\
2688.5764	481.28\\
2726.2657	478.08\\
2764.7897	474.88\\
2803.1833	471.68\\
2842.2904	468.48\\
2881.7287	465.28\\
2921.0596	462.08\\
2960.8199	458.88\\
3000.6124	455.68\\
3040.7234	452.48\\
3082.1414	449.28\\
3123.0801	446.08\\
3164.0523	442.88\\
3206.4916	439.68\\
3250.0391	436.56\\
3294.9626	433.48\\
3339.801	430.44\\
3384.5835	427.4\\
3429.0713	424.36\\
3474.2975	421.32\\
3519.4326	418.28\\
3564.3882	415.24\\
3610.7831	412.2\\
3658.0205	409.24\\
3704.7161	406.32\\
3751.3468	403.44\\
3798.1392	400.56\\
3845.2786	397.68\\
3892.2127	394.8\\
3939.5936	391.92\\
3987.6662	389.04\\
4035.6949	386.16\\
4083.5307	383.28\\
4131.6774	380.4\\
4181.4077	377.52\\
4231.555	374.64\\
4281.6591	371.76\\
4332.2641	368.88\\
4383.0635	366\\
4434.2199	363.12\\
4485.7096	360.24\\
4537.2959	357.36\\
4588.829	354.48\\
4641.1647	351.6\\
4695.0109	348.72\\
4748.5641	345.84\\
4801.9345	342.96\\
4855.6607	340.08\\
4910.2869	337.2\\
4965.3047	334.32\\
5020.5352	331.44\\
5075.2504	328.56\\
5130.6633	325.68\\
5186.7714	322.8\\
5230.0325	320.64\\
5274.2405	318.56\\
5319.3434	316.52\\
5367.0855	314.56\\
5418.13	312.68\\
5467.259	310.88\\
5516.0808	309.08\\
5565.4641	307.28\\
5615.3852	305.48\\
5665.1367	303.68\\
5715.5242	301.88\\
5767.1592	300.08\\
5818.3184	298.28\\
5870.2977	296.48\\
5922.0577	294.68\\
5973.5913	292.88\\
6025.2012	291.08\\
6077.1978	289.28\\
6129.4442	287.48\\
6182.0862	285.68\\
6235.3085	283.88\\
6288.5517	282.08\\
6343.3758	280.28\\
6397.8541	278.48\\
6453.6521	276.76\\
6509.7899	275.08\\
6566.7813	273.4\\
6628.2755	271.8\\
6687.6146	270.32\\
6746.9587	268.88\\
6807.4056	267.44\\
6867.5549	266\\
6928.5252	264.56\\
6989.9731	263.12\\
7051.0965	261.68\\
7112.0408	260.24\\
7174.4233	258.8\\
7236.2864	257.36\\
7299.2341	255.92\\
7363.192	254.48\\
7430.685	253.12\\
7498.9492	251.92\\
7565.9108	250.8\\
7635.9202	249.72\\
7705.1327	248.64\\
7773.5462	247.56\\
7843.0633	246.48\\
7912.3175	245.4\\
7982.344	244.32\\
8055.397	243.28\\
8127.6582	242.32\\
8199.2566	241.36\\
8272.7515	240.4\\
8345.087	239.44\\
8419.0802	238.52\\
8493.4021	237.68\\
8544.6691	237.12\\
8598.9766	236.68\\
8650.9115	236.28\\
8703.0467	235.88\\
8754.9364	235.44\\
8806.7772	235.04\\
8859.7234	234.64\\
8913.0711	234.32\\
8965.7696	234\\
9020.8903	233.68\\
9076.9867	233.4\\
9131.8422	233.16\\
9186.2023	232.92\\
9240.8062	232.68\\
9296.0345	232.44\\
9352.6391	232.24\\
9408.5801	232.04\\
9464.0466	231.88\\
9519.949	231.72\\
9576.535	231.56\\
9632.3919	231.4\\
9688.4615	231.24\\
9745.6109	231.08\\
9803.0525	231\\
9859.9631	230.92\\
9916.6977	230.84\\
9974.6633	230.76\\
10031.533	230.68\\
10088.8931	230.6\\
10148.1978	230.6\\
10206.2163	230.6\\
};



\addplot[plotstyle3]
table[row sep=crcr] {%
x	y\\
3.6831	1023\\
30.596	1017\\
65.0763	1011\\
97.972	1006\\
133.7242	1001\\
171.5823	996\\
211.1856	991\\
253.5304	986\\
297.5458	981\\
344.2028	976\\
393.3753	971\\
443.9034	966\\
496.4992	961\\
551.3793	956\\
607.7914	951\\
666.4134	946\\
726.5064	941\\
787.9217	936\\
850.3882	931\\
915.098	926\\
981.0446	921\\
1049.261	916\\
1119.2852	911\\
1189.9839	906.236\\
1275.1331	901.6517\\
1363.0003	897.0675\\
1452.0344	892.4832\\
1557.6688	886.899\\
1650.5925	882.3147\\
1745.6619	877.7305\\
1841.8025	873.1462\\
1941.1885	868.562\\
2040.9619	863.9778\\
2141.706	859.3935\\
2244.1581	854.8093\\
2346.9846	850.225\\
2451.8251	845.6408\\
2540.1778	841.8206\\
2629.5805	838.0004\\
2719.349	834.1802\\
2810.7519	830.36\\
2903.0973	826.5398\\
2996.4713	822.7196\\
3089.7662	818.8993\\
3203.5666	814.3151\\
3298.6796	810.4949\\
3395.029	806.6747\\
3492.0971	802.8545\\
3589.9315	799.0343\\
3688.6557	795.2141\\
3786.8703	791.3939\\
3885.8574	787.5737\\
3985.5088	783.7535\\
4086.3435	779.9333\\
4186.31	776.1131\\
4288.0207	772.2929\\
4389.8024	768.5731\\
4491.9228	764.941\\
4595.3046	761.3332\\
4698.5635	757.7479\\
4803.018	754.1293\\
4909.2658	750.5794\\
5015.621	747.0473\\
5122.7169	743.5318\\
5230.1705	740.0315\\
5338.2682	736.5453\\
5447.3438	733.0722\\
5556.567	729.6112\\
5667.4327	726.1615\\
5778.8411	722.7224\\
5890.8616	719.293\\
6003.1199	715.8727\\
6116.5335	712.4608\\
6230.4722	709.057\\
6344.7689	705.6605\\
6460.4211	702.271\\
6577.0266	698.888\\
6694.5823	695.5111\\
6812.4898	692.1399\\
6931.5169	688.7741\\
7075.2541	684.8635\\
7195.3055	681.6734\\
7316.2416	678.5014\\
7438.4053	675.3067\\
7560.9481	672.1652\\
7684.6214	669.0391\\
7807.7068	665.9274\\
7932.235	662.8294\\
8058.4406	659.7444\\
8184.5309	656.6717\\
8312.016	653.6106\\
8439.3786	650.5605\\
8567.1024	647.5209\\
8694.9262	644.4912\\
8824.2294	641.4709\\
8980.8317	637.8583\\
9138.2454	634.2579\\
9270.4149	631.2662\\
9429.1976	627.6861\\
9562.6047	624.7105\\
9696.8397	621.7418\\
9831.7682	618.7794\\
9967.0416	615.8232\\
10102.9196	612.8729\\
10239.6906	609.9282\\
10375.9655	606.9888\\
10513.5727	604.0545\\
10651.8716	601.1252\\
10791.2577	598.3909\\
10931.3296	595.7569\\
11071.8364	593.1124\\
11212.6284	590.5166\\
11353.597	587.9398\\
11495.2467	585.3811\\
11638.7797	582.8398\\
11810.5711	579.8123\\
11955.0529	577.307\\
12100.6076	574.817\\
12244.7141	572.3418\\
12391.6256	569.8808\\
12538.8666	567.4333\\
12686.6721	564.999\\
12834.0848	562.5773\\
12983.4523	560.2163\\
13133.4936	557.9446\\
13284.0231	555.6903\\
13434.2551	553.4528\\
13586.1781	551.2315\\
13737.55	549.0259\\
13890.5449	546.8353\\
14043.4388	544.7055\\
14195.6878	542.6384\\
14349.3909	540.6134\\
14504.1187	538.6067\\
14659.5165	536.6176\\
14814.4047	534.6456\\
14939.9732	533.0799\\
15065.5245	531.5244\\
15191.3835	529.9789\\
15316.8526	528.4431\\
15443.9062	526.9168\\
15570.2897	525.3996\\
15730.345	523.5157\\
15858.8311	522.0184\\
15986.9572	520.5295\\
16115.9058	519.0488\\
16245.3478	517.5761\\
16375.0578	516.1111\\
16505.3368	514.6537\\
16636.7429	513.2037\\
16766.7883	511.7609\\
16897.7909	510.325\\
17029.3516	508.896\\
17260.7859	506.4111\\
17394.0404	504.9999\\
17528.6503	503.5949\\
17662.4758	502.1959\\
17796.8521	500.8028\\
17931.5138	499.4154\\
18067.3581	498.0528\\
18203.2539	496.7552\\
18338.8002	495.5233\\
18475.0122	494.3776\\
18612.0834	493.2627\\
18783.9182	491.8857\\
18921.1067	490.797\\
19094.0942	489.452\\
19233.1762	488.3883\\
19373.1889	487.3353\\
19512.1618	486.2929\\
19652.2752	485.2607\\
19792.1267	484.2386\\
19932.3523	483.2264\\
20073.5744	482.2238\\
20215.2879	481.2307\\
20357.5865	480.2468\\
20499.2138	479.3047\\
20641.8106	478.4055\\
20820.2002	477.3278\\
20962.9907	476.5637\\
21106.4328	475.828\\
21249.9832	475.1048\\
21430.7281	474.2178\\
21576.0943	473.5216\\
21721.7944	472.8371\\
21868.1009	472.1642\\
22050.099	471.3389\\
22232.2858	470.5577\\
22378.9906	470.0439\\
22525.0982	469.5687\\
22671.8601	469.1195\\
22819.2112	468.6825\\
22965.8893	468.2575\\
23114.4384	467.8444\\
23298.426	467.3738\\
23446.0329	467.0316\\
23593.9937	466.7009\\
23742.14	466.3815\\
23891.1013	466.1125\\
24038.9438	465.8819\\
24187.5343	465.7068\\
24336.684	465.5314\\
24484.6041	465.3903\\
24671.5377	465.2452\\
24857.1883	465.1463\\
25005.4786	465.0745\\
25154.9635	465.0199\\
25304.382	464.9811\\
25453.0454	464.9471\\
25601.7449	464.9177\\
25751.3906	464.9055\\
25900.8562	464.8957\\
26051.2167	464.8885\\
26237.9919	464.8885\\
26237.9919	-3.6885\\
20639.5681	-3.6885\\
20508.1459	-3.2979\\
20376.9559	-2.9113\\
20246.2668	-2.2993\\
20114.839	-1.5411\\
19982.3184	-0.7903\\
19824.2374	0.4723\\
19692.9015	1.5754\\
19560.573	2.9597\\
19429.6631	4.5486\\
19272.3184	6.7669\\
19141.3439	8.753\\
19010.1818	11.2185\\
18853.5163	14.5752\\
18722.5768	17.3529\\
18591.8632	20.177\\
18461.1213	23.2625\\
18329.5883	26.3294\\
18198.5812	29.3775\\
18068.0569	32.4726\\
17937.3471	35.6823\\
17806.1352	39.5411\\
17675.3308	43.5158\\
17570.6015	46.6829\\
17466.2614	49.8384\\
17362.0712	52.9822\\
17232.3111	56.8952\\
17127.8261	60.012\\
16997.1307	63.8904\\
16893.3146	67.1074\\
16789.4745	70.6345\\
16685.6578	74.2153\\
16556.2017	78.8681\\
16452.1099	82.6819\\
16348.6698	86.4864\\
16245.3738	90.2815\\
16142.4662	94.0668\\
16039.2271	97.8422\\
15910.6465	102.5472\\
15807.7601	106.2995\\
15704.4971	110.0412\\
15601.8912	113.7721\\
15499.4975	117.4919\\
15397.4614	121.2004\\
15295.4494	124.8973\\
15193.603	128.5824\\
15091.7363	132.3167\\
14990.2232	136.2848\\
14888.4848	140.4272\\
14786.57	144.7446\\
14685.0108	149.1172\\
14583.4962	153.4841\\
14482.0587	157.8451\\
14380.2062	162.2001\\
14279.0965	166.5489\\
14177.34	170.8914\\
14076.6798	175.2274\\
13975.9589	179.5566\\
13876.3819	183.8791\\
13776.4499	188.1945\\
13677.0252	192.5026\\
13577.4019	196.8034\\
13477.997	201.0965\\
13378.9806	205.3818\\
13279.7503	209.659\\
13181.3115	213.9281\\
13082.2928	218.1886\\
12984.031	222.4404\\
12886.0997	226.6832\\
12788.306	230.9169\\
12690.6113	235.1411\\
12592.7582	239.3556\\
12495.3554	243.5601\\
12397.8096	247.7544\\
12300.7177	251.9381\\
12203.2844	256.111\\
12107.0786	260.2728\\
12010.3918	264.4231\\
11913.5606	268.5616\\
11816.2398	272.7446\\
11719.5504	276.9168\\
11623.5936	281.2502\\
11527.5857	285.5742\\
11431.8609	289.8885\\
11335.5906	294.1927\\
11240.4214	298.4867\\
11145.3753	302.77\\
11050.119	307.0425\\
10955.5286	311.3037\\
10860.5141	315.6656\\
10766.1526	320.1312\\
10672.1849	324.5888\\
10577.671	329.0383\\
10483.7899	333.4792\\
10390.0885	337.9115\\
10273.0882	343.4392\\
10178.9683	347.8508\\
10086.2252	352.2527\\
9992.3641	356.6447\\
9899.5241	361.0264\\
9807.3583	365.3975\\
9691.5057	370.8458\\
9598.8239	375.1917\\
9506.3094	379.5257\\
9414.7318	383.8476\\
9322.3075	388.157\\
9231.1453	392.5052\\
9139.4299	396.7895\\
9048.8793	401.3293\\
8958.143	406.0255\\
8866.8474	410.7185\\
8775.6843	415.4082\\
8686.157	420.0946\\
8596.951	424.7775\\
8506.5002	429.4568\\
8417.0475	434.1323\\
8328.2796	438.8039\\
8240.1056	443.4715\\
8151.4169	448.1349\\
8062.8446	452.7939\\
7974.4388	457.4483\\
7886.2568	462.0981\\
7798.4723	466.7429\\
7711.8132	471.3826\\
7624.5127	476.0169\\
7538.3217	480.6457\\
7451.34	485.2688\\
7364.7688	489.8858\\
7279.1679	494.4965\\
7192.5114	499.1007\\
7106.6746	503.6981\\
7020.481	508.2883\\
6935.4266	512.8711\\
6850.2848	517.4461\\
6765.0934	522.013\\
6658.3718	527.7096\\
6574.6305	532.2569\\
6491.7956	536.7948\\
6408.7573	541.3229\\
6325.2128	545.8826\\
6241.629	550.3919\\
6159.447	554.89\\
6076.8643	559.3765\\
5995.539	563.9012\\
5913.5718	568.5202\\
5832.0353	573.1863\\
5751.5313	577.8489\\
5670.5768	582.5079\\
5589.9411	587.163\\
5510.5878	591.814\\
5431.381	596.4608\\
5352.6813	601.103\\
5274.0849	605.7405\\
5195.5397	610.3731\\
5117.9178	615.0003\\
5040.6134	619.6219\\
4962.3142	624.2376\\
4885.4902	628.8471\\
4808.2551	633.45\\
4732.7882	638.0458\\
4656.9251	642.6342\\
4581.9189	647.2147\\
4506.7176	651.7869\\
4432.032	656.3501\\
4357.5924	660.9039\\
4283.9133	665.4476\\
4210.5639	669.9806\\
4138.115	674.5022\\
4063.9944	679.0116\\
3990.9935	683.5406\\
3917.6058	688.0271\\
3845.1458	692.499\\
3772.2229	696.9554\\
3699.1782	701.3952\\
3626.3796	706.0191\\
3554.4172	710.6429\\
3481.5061	715.2667\\
3408.1932	719.8906\\
3336.8033	724.5144\\
3265.6218	729.1382\\
3194.8444	733.7621\\
3123.7305	738.3859\\
3052.4216	743.0098\\
2982.4403	747.6336\\
2912.5531	752.2574\\
2844.5034	756.8813\\
2776.5804	761.5051\\
2708.8947	766.1289\\
2641.4615	770.7528\\
2575.0439	775.3766\\
2509.9259	780.0004\\
2444.7499	784.6243\\
2380.5684	789.2481\\
2317.041	793.872\\
2253.8039	798.4958\\
2191.6666	803.1196\\
2130.4628	807.7435\\
2070.027	812.3673\\
2010.4882	816.9911\\
1951.0932	821.615\\
1892.2609	826.2388\\
1833.7242	830.8627\\
1776.1246	835.4865\\
1705.1587	841.2663\\
1635.4022	847.0461\\
1566.3951	852.8259\\
1499.3184	858.6057\\
1433.4088	864.3855\\
1369.252	870.1653\\
1305.4747	875.9451\\
1242.8188	881.5689\\
1181.7329	887.3487\\
1121.6628	893.1285\\
1061.9968	898.9083\\
1003.2916	904.6881\\
945.6314	910\\
888.8252	915\\
833.2738	920\\
779.164	925\\
726.3778	930\\
674.2291	935\\
624.0677	940\\
574.4643	945\\
526.9495	950\\
479.8236	955\\
434.6117	960\\
390.757	965\\
347.9246	970\\
306.5204	975\\
265.937	980\\
227.1487	985\\
190.6511	990\\
155.4626	995\\
121.9527	1000\\
90.7373	1005\\
56.8588	1011\\
27.6944	1017\\
2.7478	1023\\
}--cycle;
\addplot [plotstyle4]
  table[row sep=crcr]{%
3.2154	1023\\
19.4917	1019\\
38.9995	1015\\
60.9675	1011\\
85.0205	1007\\
110.9429	1003\\
138.4729	999\\
167.4827	995\\
197.3535	991\\
228.6271	987\\
261.0911	983\\
294.9591	979\\
330.1946	975\\
366.4833	971\\
403.6623	967\\
441.7549	963\\
480.8223	959\\
521.1368	955\\
562.5753	951\\
604.8013	947\\
648.1291	943\\
692.4784	939\\
737.4691	935\\
783.08	931\\
830.0342	927\\
877.6316	923\\
926.1998	919\\
975.9479	915\\
1026.6573	911\\
1077.8538	907\\
1129.3013	903.16\\
1181.8211	899.32\\
1235.0097	895.48\\
1288.6058	891.64\\
1342.6196	887.8\\
1397.5889	883.92\\
1453.2177	880.08\\
1509.9222	876.24\\
1567.1976	872.4\\
1625.3379	868.56\\
1684.0453	864.72\\
1744.0767	860.88\\
1804.6622	857.04\\
1865.9679	853.2\\
1928.0419	849.36\\
1990.3576	845.52\\
2053.455	841.68\\
2117.2758	837.84\\
2181.317	834\\
2245.9805	830.16\\
2311.2445	826.32\\
2377.3327	822.48\\
2443.9889	818.64\\
2511.5421	814.8\\
2579.844	810.96\\
2648.7669	807.12\\
2718.2296	803.28\\
2788.0753	799.44\\
2858.3716	795.6\\
2929.7279	791.76\\
3001.6171	787.92\\
3073.8464	784.08\\
3146.4492	780.24\\
3219.6913	776.4\\
3293.8809	772.56\\
3368.4372	768.72\\
3443.5337	764.88\\
3518.2211	761.04\\
3593.5153	757.2\\
3669.0456	753.36\\
3745.3692	749.52\\
3822.2207	745.68\\
3898.4877	741.84\\
3975.3938	738\\
4052.5276	734.24\\
4130.147	730.56\\
4207.3244	726.88\\
4285.0442	723.2\\
4363.0287	719.52\\
4441.5341	715.8\\
4520.621	712.12\\
4599.6059	708.44\\
4678.7927	704.76\\
4758.6591	701.08\\
4838.996	697.4\\
4919.7083	693.72\\
5000.5279	690.04\\
5082.0713	686.36\\
5163.6419	682.68\\
5246.2003	679\\
5329.1577	675.32\\
5412.6904	671.64\\
5496.418	667.96\\
5579.9296	664.28\\
5664.4513	660.6\\
5749.314	656.92\\
5834.0201	653.24\\
5919.3368	649.56\\
6005.4035	645.88\\
6092.0168	642.2\\
6179.1565	638.52\\
6266.7657	634.84\\
6354.4664	631.16\\
6443.1814	627.48\\
6531.5216	623.88\\
6620.9269	620.36\\
6709.7703	616.84\\
6799.7207	613.32\\
6890.2752	609.76\\
6981.0692	606.24\\
7071.7613	602.72\\
7162.7729	599.2\\
7254.2229	595.68\\
7346.9488	592.16\\
7439.4992	588.64\\
7533.0367	585.12\\
7625.9111	581.6\\
7720.0462	578.08\\
7813.9029	574.56\\
7908.1218	571.04\\
8002.4006	567.52\\
8096.9617	564\\
8192.0168	560.48\\
8287.4207	556.96\\
8383.5287	553.44\\
8479.3476	549.92\\
8576.0631	546.4\\
8673.2564	542.88\\
8770.4772	539.36\\
8868.0856	535.84\\
8966.0517	532.32\\
9064.0321	528.8\\
9162.7697	525.28\\
9261.582	521.76\\
9361.123	518.24\\
9460.1495	514.72\\
9559.7652	511.2\\
9660.0944	507.68\\
9760.9763	504.16\\
9861.6755	500.64\\
9962.6453	497.32\\
10064.3888	494.12\\
10166.2605	490.88\\
10268.8243	487.68\\
10371.1378	484.48\\
10473.6851	481.28\\
10576.6451	478.08\\
10680.1025	474.88\\
10783.3422	471.68\\
10887.0192	468.48\\
10991.693	465.28\\
11096.2429	462.08\\
11201.317	458.88\\
11305.6856	455.68\\
11411.4648	452.48\\
11517.3461	449.28\\
11623.2481	446.08\\
11729.2047	442.88\\
11835.4914	439.68\\
11942.623	436.56\\
12049.9744	433.48\\
12157.5667	430.44\\
12265.1796	427.4\\
12373.0075	424.36\\
12481.8039	421.32\\
12590.5055	418.28\\
12699.0432	415.24\\
12808.4154	412.2\\
12917.6695	409.24\\
13027.2308	406.32\\
13136.9965	403.44\\
13247.0757	400.56\\
13357.1343	397.68\\
13467.7965	394.8\\
13578.6591	391.92\\
13689.6489	389.04\\
13801.2329	386.16\\
13913.3315	383.28\\
14024.8485	380.4\\
14136.8069	377.52\\
14249.1739	374.64\\
14361.9114	371.76\\
14475.2143	368.88\\
14589.1535	366\\
14702.8341	363.12\\
14816.9268	360.24\\
14931.2833	357.36\\
15046.0645	354.48\\
15161.3816	351.6\\
15276.4408	348.72\\
15391.7957	345.84\\
15507.8503	342.96\\
15623.7395	340.08\\
15740.7809	337.2\\
15857.8291	334.32\\
15975.8968	331.44\\
16093.5514	328.56\\
16211.3039	325.68\\
16329.1968	322.8\\
16448.0157	319.96\\
16566.8898	317.2\\
16685.645	314.56\\
16804.549	312.08\\
16923.9938	309.68\\
17043.5439	307.28\\
17163.3512	304.88\\
17283.4225	302.48\\
17403.5564	300.08\\
17525.2568	297.68\\
17646.4386	295.28\\
17767.4642	292.88\\
17889.1779	290.48\\
18010.5277	288.08\\
18131.8904	285.68\\
18254.5724	283.28\\
18377.4463	280.88\\
18500.3713	278.48\\
18623.4593	276.2\\
18746.3673	273.96\\
18869.8355	271.8\\
18993.1833	269.84\\
19117.1295	267.92\\
19241.1472	266\\
19365.4893	264.08\\
19490.0659	262.16\\
19615.125	260.24\\
19740.2262	258.32\\
19866.0377	256.4\\
19991.0664	254.48\\
20116.3231	252.68\\
20241.5972	251.2\\
20367.158	249.72\\
20493.0829	248.28\\
20618.9622	246.84\\
20745.1524	245.4\\
20871.5264	243.96\\
20997.438	242.64\\
21123.6937	241.36\\
21249.959	240.08\\
21376.1609	238.8\\
21503.107	237.68\\
21629.2856	236.68\\
21756.4617	235.88\\
21883.1735	235.04\\
22009.2432	234.32\\
22137.2654	233.68\\
22264.0849	233.16\\
22390.9082	232.68\\
22518.2021	232.24\\
22645.4546	231.88\\
22773.0597	231.56\\
22899.7584	231.24\\
23026.8669	231\\
23154.1223	230.84\\
23281.4702	230.68\\
23408.5429	230.6\\
};


\addplot[plotstyle5]
table[row sep=crcr] {%
  x	y\\
  10000 0 \\
  10000 1024 \\
};

==> figures/evaluation/explanation_size_over_cum_time/explanation_size_over_cum_time_legends.tikz <==
\addlegendimage{plotstyle2}
\addlegendentry{Abstract+refine (ours)}
\addlegendimage{plotstyle4}
\addlegendentry{Original network}
\addlegendimage{plotstyle5}
\addlegendentry{Timeout}


==> figures/evaluation/explanation_size_over_cum_time/explanation_size_over_cum_time_levels.tikz <==
\definecolor{mycolor1}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor2}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor3}{rgb}{0.49400,0.18400,0.55600}%
\definecolor{mycolor4}{rgb}{0.46600,0.67400,0.18800}%
\definecolor{mycolor5}{rgb}{0.30100,0.74500,0.93300}%
\definecolor{mycolor6}{rgb}{0.63500,0.07800,0.18400}%
\definecolor{mycolor7}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}
\footnotesize
\pgfplotsset{
plotstyle1/.style={area legend, draw=none, fill=mycolor1, fill opacity=0.1, forget plot},
plotstyle2/.style={color=mycolor1},
plotstyle3/.style={area legend, draw=none, fill=mycolor2, fill opacity=0.05, forget plot},
plotstyle4/.style={color=mycolor2, dashed},
plotstyle5/.style={area legend, draw=none, fill=mycolor3, fill opacity=0.05, forget plot},
plotstyle6/.style={color=mycolor3, dashed},
plotstyle7/.style={area legend, draw=none, fill=mycolor4, fill opacity=0.05, forget plot},
plotstyle8/.style={color=mycolor4, dashed},
plotstyle9/.style={area legend, draw=none, fill=mycolor5, fill opacity=0.05, forget plot},
plotstyle10/.style={color=mycolor5, dashed},
plotstyle11/.style={area legend, draw=none, fill=mycolor6, fill opacity=0.05, forget plot},
plotstyle12/.style={color=mycolor6, dashed},
plotstyle13/.style={area legend, draw=none, fill=mycolor7, fill opacity=0.05, forget plot},
plotstyle14/.style={color=mycolor7, dashed},
plotstyle15/.style={area legend, draw=none, fill=mycolor1, fill opacity=0.05, forget plot},
plotstyle16/.style={color=mycolor1, dashed},
/.style={}
}
\tikzstyle{every node}=[font=\scriptsize]
\def\rows{1}
\def\cols{3}
\def\horzsep{1cm}
\def\basepath{./figures/evaluation/explanation_size_over_cum_time/}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*0.95\linewidth -\horzsep,
legend style={legend columns=5,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}},
legend image post style={xscale=0.5},
title style={at={([yshift=-6ex]0.5,0)},anchor=north},
scaled ticks=false % Disable scientific notation
]
\nextgroupplot[xmin=0,xmax=250,ymin=1,ymax=784,xlabel={Cumulative time [s]},ylabel={Explanation size},title={(a) MNIST}]
\input{\basepath explanation_size_over_cum_time_levels_11.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=0,xmax=2500,ymin=1,ymax=1024,xlabel={Cumulative time [s]},xlabel shift={-0.75ex},title={(b) CIFAR-10}]
\input{\basepath explanation_size_over_cum_time_levels_12.tikz}
\nextgroupplot[xmin=0,xmax=25000,ymin=1,ymax=1024,xlabel={Cumulative time [s]},xlabel shift={-0.75ex},title={(c) GTSRB}]
\input{\basepath explanation_size_over_cum_time_levels_legends.tikz}
\input{\basepath explanation_size_over_cum_time_levels_13.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
\path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
\node at([yshift=34ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/evaluation/explanation_size_over_cum_time/explanation_size_over_cum_time_levels_legends.tikz <==
\addlegendimage{plotstyle2}
\addlegendentry{Original network}
\addlegendimage{plotstyle4}
\addlegendentry{$\reductionRate=10\%$}
\addlegendimage{plotstyle6}
\addlegendentry{$\reductionRate=20\%$}
\addlegendimage{plotstyle8}
\addlegendentry{$\reductionRate=30\%$}
\addlegendimage{plotstyle10}
\addlegendentry{$\reductionRate=40\%$}
\addlegendimage{plotstyle12}
\addlegendentry{$\reductionRate=50\%$}
\addlegendimage{plotstyle14}
\addlegendentry{$\reductionRate=60\%$}
\addlegendimage{plotstyle16}
\addlegendentry{$\reductionRate=70\%$}
\addlegendimage{plotstyle4}
\addlegendentry{$\reductionRate=80\%$}
\addlegendimage{plotstyle6}
\addlegendentry{$\reductionRate=90\%$}


==> figures/evaluation/images/cifar/1/cifar_images_1.tikz <==
\begin{tikzpicture}
\footnotesize
\pgfplotsset{
plotstyle1/.style={forget plot] graphics [xmin=0.5, xmax=32.5, ymin=0.5, ymax=32.5},
plotstyle2/.style={forget plot] graphics [xmin=-14.5, xmax=16.5, ymin=-14.5, ymax=16.5},
styleInfo/.style={fill=none, draw=white,area legend,legend image code/.code={\draw[#1](0cm,0cm)rectangle  (0cm,0cm);}},
styleReductionRate10/.style={fill=colorReductionRate10, draw=none,area legend},
styleReductionRate20/.style={fill=colorReductionRate20, draw=none,area legend},
styleReductionRate30/.style={fill=colorReductionRate30, draw=none,area legend},
styleReductionRate40/.style={fill=colorReductionRate40, draw=none,area legend},
styleReductionRate50/.style={fill=colorReductionRate50, draw=none,area legend},
styleReductionRate60/.style={fill=colorReductionRate60, draw=none,area legend},
styleReductionRate70/.style={fill=colorReductionRate70, draw=none,area legend},
styleReductionRate80/.style={fill=colorReductionRate80, draw=none,area legend},
styleReductionRate90/.style={fill=colorReductionRate90, draw=none,area legend},
styleReductionRate100/.style={fill=colorReductionRate100, draw=none,area legend},
area legend/.style={
    legend image code/.code={
        \draw[#1,draw=none](0cm,-0.1cm)rectangle
        (0.2cm,0.1cm) %% default is (0.6cm,0.1cm)
        ;
    }
}
}
\tikzstyle{every node}=[font=\scriptsize]
\def\rows{1}
\def\cols{6}
\def\horzsep{0.1cm}
\def\basepath{./figures/evaluation/images/cifar/1/}
\def\imagewidth{0.15\textwidth}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*\textwidth -\horzsep,
legend style={legend columns=11,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.1cm}},
title style={at={([yshift=-1.5ex]0.5,0)},anchor=north}
]
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath cifar_images_1_13.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath cifar_images_1_14.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath cifar_images_1_11.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath cifar_images_1_12.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath cifar_images_1_15.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath cifar_images_1_legends.tikz}
\input{\basepath cifar_images_1_16.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
% \path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
% \node at([yshift=16ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/evaluation/images/cifar/1/cifar_images_1_11.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-1.png}};

==> figures/evaluation/images/cifar/1/cifar_images_1_12.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-2.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-3.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-4.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-5.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-6.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-7.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-8.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-9.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-10.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-11.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-12.png}};


==> figures/evaluation/images/cifar/1/cifar_images_1_13.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-13.png}};


==> figures/evaluation/images/cifar/1/cifar_images_1_14.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-14.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-15.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-16.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-17.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-18.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-19.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-20.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-21.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-22.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-23.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-24.png}};


==> figures/evaluation/images/cifar/1/cifar_images_1_15.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-25.png}};


==> figures/evaluation/images/cifar/1/cifar_images_1_16.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-26.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-27.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-28.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-29.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-30.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-31.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-32.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-33.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-34.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-35.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath cifar_images_1-36.png}};


==> figures/evaluation/images/cifar/1/cifar_images_1_legends.tikz <==

\addlegendimage{styleInfo}
\addlegendentry{Explanation with $\reductionRate=$}
\addlegendimage{styleReductionRate10}
\addlegendentry{$10\%$}
\addlegendimage{styleReductionRate20}
\addlegendentry{$20\%$}
\addlegendimage{styleReductionRate30}
\addlegendentry{$30\%$}
\addlegendimage{styleReductionRate40}
\addlegendentry{$40\%$}
\addlegendimage{styleReductionRate50}
\addlegendentry{$50\%$}
\addlegendimage{styleReductionRate60}
\addlegendentry{$60\%$}
\addlegendimage{styleReductionRate70}
\addlegendentry{$70\%$}
\addlegendimage{styleReductionRate80}
\addlegendentry{$80\%$}
\addlegendimage{styleReductionRate90}
\addlegendentry{$90\%$}
\addlegendimage{styleReductionRate100}
\addlegendentry{$100\%$}


==> figures/evaluation/images/cifar/gallery/110_cora/image_gallery.tikz <==

\begin{tikzpicture}
\pgfplotsset{
plotstyle1/.style={forget plot},
plotstyle2/.style={forget plot},
styleInfo/.style={fill=none, draw=white,area legend,legend image code/.code={\draw[#1](0cm,0cm)rectangle  (0cm,0cm);}},
styleReductionRate10/.style={fill=colorReductionRate10, draw=none,area legend},
styleReductionRate20/.style={fill=colorReductionRate20, draw=none,area legend},
styleReductionRate30/.style={fill=colorReductionRate30, draw=none,area legend},
styleReductionRate40/.style={fill=colorReductionRate40, draw=none,area legend},
styleReductionRate50/.style={fill=colorReductionRate50, draw=none,area legend},
styleReductionRate60/.style={fill=colorReductionRate60, draw=none,area legend},
styleReductionRate70/.style={fill=colorReductionRate70, draw=none,area legend},
styleReductionRate80/.style={fill=colorReductionRate80, draw=none,area legend},
styleReductionRate90/.style={fill=colorReductionRate90, draw=none,area legend},
styleReductionRate100/.style={fill=colorReductionRate100, draw=none,area legend},
area legend/.style={
    legend image code/.code={
        \draw[#1,draw=none](0cm,-0.1cm)rectangle
            (0.2cm,0.1cm) %% default is (0.6cm,0.1cm)
        ;
    }
}
}
\tikzstyle{every node}=[font=\scriptsize]
\def\rows{1}
\def\cols{6}
\def\horzsep{0.2cm}
\def\basepath{./figures/evaluation/images/cifar/gallery/110_cora/}
\def\imagewidth{0.1225\textwidth}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*0.825*\textwidth -\horzsep,
legend style={legend columns=11,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.1cm}},
title style={at={([yshift=-1.5ex]0.5,0)},anchor=north}
]
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath image_gallery_11.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32, xtick={\empty},ytick={\empty},axis lines=none,xshift=0.2cm]
\input{\basepath image_gallery_12.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath image_gallery_13.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath image_gallery_14.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath image_gallery_15.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath image_gallery_16.tikz}
\input{\basepath image_gallery_legends.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
\path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
\node at([yshift=15ex]legendpos) {\pgfplotslegendfromname{legendname}};

% arrows
% \draw [stealth-](0.2\textwidth,-0.6) -- (0.58\textwidth,-0.6) node[midway, below] {Explanation size increases};
% \draw [stealth-stealth](0.2\textwidth,-0.6) -- (0.975\textwidth,-0.6) node[pos=0, below, anchor=north west] {Explanation size increases};
% \draw [stealth-stealth](0.2\textwidth,-0.6) -- (0.975\textwidth,-0.6) node[pos=1, below, anchor=north east] {Network size $\reductionRate$ and computation time increases};

\draw [-] (\imagewidth+0.23cm,0) -- (\imagewidth+0.23cm,1.9);

% subtitle
% \node[below=0.5cm of group c2r1.south] {\small (dark blue)};
% \node[below=0.5cm of group c3r1.south] {\small (blue)};
% \node[below=0.5cm of group c4r1.south] {\small (light blue)};
% \node[below=0.5cm of group c5r1.south] {\small (green)};
% \node[below=0.5cm of group c6r1.south] {\small (yellow)};

\end{tikzpicture}%

==> figures/evaluation/images/cifar/gallery/110_cora/image_gallery_11.tikz <==

\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-1.png}};


==> figures/evaluation/images/cifar/gallery/110_cora/image_gallery_12.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-2.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-3.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-4.png}};

==> figures/evaluation/images/cifar/gallery/110_cora/image_gallery_13.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-5.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-6.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-7.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-8.png}};


==> figures/evaluation/images/cifar/gallery/110_cora/image_gallery_14.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-9.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-10.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-11.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-12.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-13.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-14.png}};


==> figures/evaluation/images/cifar/gallery/110_cora/image_gallery_15.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-15.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-16.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-17.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-18.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-19.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-20.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-21.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-22.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-23.png}};


==> figures/evaluation/images/cifar/gallery/110_cora/image_gallery_16.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-24.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-25.png}};

==> figures/evaluation/images/cifar/gallery/110_cora/image_gallery_legends.tikz <==

\addlegendimage{styleInfo}
\addlegendentry{Coarse abstraction level}
\addlegendimage{styleReductionRate10}
\addlegendentry{}
\addlegendimage{styleReductionRate20}
\addlegendentry{}
\addlegendimage{styleReductionRate30}
\addlegendentry{}
\addlegendimage{styleReductionRate40}
\addlegendentry{}
\addlegendimage{styleReductionRate50}
\addlegendentry{}
\addlegendimage{styleReductionRate60}
\addlegendentry{}
\addlegendimage{styleReductionRate70}
\addlegendentry{}
\addlegendimage{styleReductionRate80}
\addlegendentry{}
\addlegendimage{styleReductionRate90}
\addlegendentry{}
\addlegendimage{styleReductionRate100}
\addlegendentry{\ Fine abstraction level}


==> figures/evaluation/images/cifar/gallery/110_crown/image_gallery.tikz <==

\begin{tikzpicture}
\pgfplotsset{
plotstyle1/.style={forget plot},
plotstyle2/.style={forget plot},
styleInfo/.style={fill=none, draw=white,area legend,legend image code/.code={\draw[#1](0cm,0cm)rectangle  (0cm,0cm);}},
styleReductionRate10/.style={fill=colorReductionRate10, draw=none,area legend},
styleReductionRate20/.style={fill=colorReductionRate20, draw=none,area legend},
styleReductionRate30/.style={fill=colorReductionRate30, draw=none,area legend},
styleReductionRate40/.style={fill=colorReductionRate40, draw=none,area legend},
styleReductionRate50/.style={fill=colorReductionRate50, draw=none,area legend},
styleReductionRate60/.style={fill=colorReductionRate60, draw=none,area legend},
styleReductionRate70/.style={fill=colorReductionRate70, draw=none,area legend},
styleReductionRate80/.style={fill=colorReductionRate80, draw=none,area legend},
styleReductionRate90/.style={fill=colorReductionRate90, draw=none,area legend},
styleReductionRate100/.style={fill=colorReductionRate100, draw=none,area legend},
area legend/.style={
    legend image code/.code={
        \draw[#1,draw=none](0cm,-0.1cm)rectangle
            (0.2cm,0.1cm) %% default is (0.6cm,0.1cm)
        ;
    }
}
}
\tikzstyle{every node}=[font=\scriptsize]
\def\rows{1}
\def\cols{6}
\def\horzsep{0.2cm}
\def\basepath{./figures/evaluation/images/cifar/gallery/110_crown/}
\def\imagewidth{0.1225\textwidth}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*0.825*\textwidth -\horzsep,
legend style={legend columns=11,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.1cm}},
title style={at={([yshift=-1.5ex]0.5,0)},anchor=north}
]
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath image_gallery_11.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32, xtick={\empty},ytick={\empty},axis lines=none,xshift=0.2cm]
\input{\basepath image_gallery_12.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath image_gallery_13.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath image_gallery_14.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath image_gallery_15.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath image_gallery_16.tikz}
\input{\basepath image_gallery_legends.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
\path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
% \node at([yshift=15ex]legendpos) {\pgfplotslegendfromname{legendname}};

% arrows
% \draw [stealth-](0.2\textwidth,-0.6) -- (0.58\textwidth,-0.6) node[midway, below] {Explanation size increases};
\draw [stealth-stealth](0.175\textwidth,-0.25) -- (0.8\textwidth,-0.25) node[pos=0, below, anchor=north west] {Coarse abstraction and large explanation};
\draw [stealth-stealth](0.175\textwidth,-0.25) -- (0.8\textwidth,-0.25) node[pos=1, below, anchor=north east] {Smaller explanation as abstraction gets refined};

\draw [-] (\imagewidth+0.23cm,-0.5) -- (\imagewidth+0.23cm,1.9);

% subtitle
% \node[below=0.5cm of group c2r1.south] {\small (dark blue)};
% \node[below=0.5cm of group c3r1.south] {\small (blue)};
% \node[below=0.5cm of group c4r1.south] {\small (light blue)};
% \node[below=0.5cm of group c5r1.south] {\small (green)};
% \node[below=0.5cm of group c6r1.south] {\small (yellow)};

\end{tikzpicture}%

==> figures/evaluation/images/cifar/gallery/110_crown/image_gallery_11.tikz <==

\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-1.png}};


==> figures/evaluation/images/cifar/gallery/110_crown/image_gallery_12.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-2.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-3.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-4.png}};

==> figures/evaluation/images/cifar/gallery/110_crown/image_gallery_13.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-5.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-6.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-7.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-8.png}};


==> figures/evaluation/images/cifar/gallery/110_crown/image_gallery_14.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-9.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-10.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-11.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-12.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-13.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-14.png}};


==> figures/evaluation/images/cifar/gallery/110_crown/image_gallery_15.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-15.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-16.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-17.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-18.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-19.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-20.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-21.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-22.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-23.png}};


==> figures/evaluation/images/cifar/gallery/110_crown/image_gallery_16.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-24.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-25.png}};

==> figures/evaluation/images/cifar/gallery/110_crown/image_gallery_legends.tikz <==

\addlegendimage{styleInfo}
\addlegendentry{Coarse abstraction level}
\addlegendimage{styleReductionRate10}
\addlegendentry{}
\addlegendimage{styleReductionRate20}
\addlegendentry{}
\addlegendimage{styleReductionRate30}
\addlegendentry{}
\addlegendimage{styleReductionRate40}
\addlegendentry{}
\addlegendimage{styleReductionRate50}
\addlegendentry{}
\addlegendimage{styleReductionRate60}
\addlegendentry{}
\addlegendimage{styleReductionRate70}
\addlegendentry{}
\addlegendimage{styleReductionRate80}
\addlegendentry{}
\addlegendimage{styleReductionRate90}
\addlegendentry{}
\addlegendimage{styleReductionRate100}
\addlegendentry{\ Fine abstraction level}


==> figures/evaluation/images/cifar/gallery/49/image_gallery.tikz <==

\begin{tikzpicture}
\pgfplotsset{
plotstyle1/.style={forget plot},
plotstyle2/.style={forget plot},
styleInfo/.style={fill=none, draw=white,area legend,legend image code/.code={\draw[#1](0cm,0cm)rectangle  (0cm,0cm);}},
styleReductionRate10/.style={fill=colorReductionRate10, draw=none,area legend},
styleReductionRate20/.style={fill=colorReductionRate20, draw=none,area legend},
styleReductionRate30/.style={fill=colorReductionRate30, draw=none,area legend},
styleReductionRate40/.style={fill=colorReductionRate40, draw=none,area legend},
styleReductionRate50/.style={fill=colorReductionRate50, draw=none,area legend},
styleReductionRate60/.style={fill=colorReductionRate60, draw=none,area legend},
styleReductionRate70/.style={fill=colorReductionRate70, draw=none,area legend},
styleReductionRate80/.style={fill=colorReductionRate80, draw=none,area legend},
styleReductionRate90/.style={fill=colorReductionRate90, draw=none,area legend},
styleReductionRate100/.style={fill=colorReductionRate100, draw=none,area legend},
area legend/.style={
    legend image code/.code={
        \draw[#1,draw=none](0cm,-0.1cm)rectangle
            (0.2cm,0.1cm) %% default is (0.6cm,0.1cm)
        ;
    }
}
}
\tikzstyle{every node}=[font=\scriptsize]
\def\rows{1}
\def\cols{6}
\def\horzsep{0.1cm}
\def\basepath{./figures/evaluation/images/cifar/gallery/49/}
\def\imagewidth{0.15\textwidth}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*\textwidth -\horzsep,
legend style={legend columns=11,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.1cm}},
title style={at={([yshift=-1.5ex]0.5,0)},anchor=north}
]
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath image_gallery_11.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32, xtick={\empty},ytick={\empty},axis lines=none,xshift=0.2cm]
\input{\basepath image_gallery_12.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath image_gallery_13.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath image_gallery_14.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath image_gallery_15.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath image_gallery_16.tikz}
\input{\basepath image_gallery_legends.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
% \path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
% \node at([yshift=17.5ex]legendpos) {\pgfplotslegendfromname{legendname}};

% arrows
% \draw [stealth-](0.2\textwidth,-0.6) -- (0.58\textwidth,-0.6) node[midway, below] {Explanation size increases};
% \draw [stealth-stealth](0.2\textwidth,-0.6) -- (0.975\textwidth,-0.6) node[pos=0, below, anchor=north west] {Explanation size increases};
% \draw [stealth-stealth](0.2\textwidth,-0.6) -- (0.975\textwidth,-0.6) node[pos=1, below, anchor=north east] {Network size $\reductionRate$ and computation time increases};

\draw [-] (\imagewidth+0.24cm,0) -- (\imagewidth+0.24cm,1.9);

% subtitle
% \node[below=0.5cm of group c2r1.south] {\small (dark blue)};
% \node[below=0.5cm of group c3r1.south] {\small (blue)};
% \node[below=0.5cm of group c4r1.south] {\small (light blue)};
% \node[below=0.5cm of group c5r1.south] {\small (green)};
% \node[below=0.5cm of group c6r1.south] {\small (yellow)};

\end{tikzpicture}%

==> figures/evaluation/images/cifar/gallery/49/image_gallery_11.tikz <==

\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-1.png}};


==> figures/evaluation/images/cifar/gallery/49/image_gallery_12.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-2.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-3.png}};

==> figures/evaluation/images/cifar/gallery/49/image_gallery_13.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-4.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-5.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-6.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-7.png}};


==> figures/evaluation/images/cifar/gallery/49/image_gallery_14.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-8.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-9.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-10.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-11.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-12.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-13.png}};

==> figures/evaluation/images/cifar/gallery/49/image_gallery_15.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-14.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-15.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-16.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-17.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-18.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-19.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-20.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-21.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-22.png}};


==> figures/evaluation/images/cifar/gallery/49/image_gallery_16.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-23.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-24.png}};

==> figures/evaluation/images/cifar/gallery/49/image_gallery_legends.tikz <==

\addlegendimage{styleInfo}
\addlegendentry{Network size $\reductionRate=$}
\addlegendimage{styleReductionRate10}
\addlegendentry{$10\%$}
\addlegendimage{styleReductionRate20}
\addlegendentry{$20\%$}
\addlegendimage{styleReductionRate30}
\addlegendentry{$30\%$}
\addlegendimage{styleReductionRate40}
\addlegendentry{$40\%$}
\addlegendimage{styleReductionRate50}
\addlegendentry{$50\%$}
\addlegendimage{styleReductionRate60}
\addlegendentry{$60\%$}
\addlegendimage{styleReductionRate70}
\addlegendentry{$70\%$}
\addlegendimage{styleReductionRate80}
\addlegendentry{$80\%$}
\addlegendimage{styleReductionRate90}
\addlegendentry{$90\%$}
\addlegendimage{styleReductionRate100}
\addlegendentry{$100\%$}


==> figures/evaluation/images/gtsrb/1/gtsrb_images_1.tikz <==
\begin{tikzpicture}
\footnotesize
\pgfplotsset{
plotstyle1/.style={forget plot] graphics [xmin=0.5, xmax=32.5, ymin=0.5, ymax=32.5},
plotstyle2/.style={forget plot] graphics [xmin=-14.5, xmax=16.5, ymin=-14.5, ymax=16.5},
styleInfo/.style={fill=none, draw=white,area legend,legend image code/.code={\draw[#1](0cm,0cm)rectangle  (0cm,0cm);}},
styleReductionRate10/.style={fill=colorReductionRate10, draw=none,area legend},
styleReductionRate20/.style={fill=colorReductionRate20, draw=none,area legend},
styleReductionRate30/.style={fill=colorReductionRate30, draw=none,area legend},
styleReductionRate40/.style={fill=colorReductionRate40, draw=none,area legend},
styleReductionRate50/.style={fill=colorReductionRate50, draw=none,area legend},
styleReductionRate60/.style={fill=colorReductionRate60, draw=none,area legend},
styleReductionRate70/.style={fill=colorReductionRate70, draw=none,area legend},
styleReductionRate80/.style={fill=colorReductionRate80, draw=none,area legend},
styleReductionRate90/.style={fill=colorReductionRate90, draw=none,area legend},
styleReductionRate100/.style={fill=colorReductionRate100, draw=none,area legend},
area legend/.style={
    legend image code/.code={
        \draw[#1,draw=none](0cm,-0.1cm)rectangle
        (0.2cm,0.1cm) %% default is (0.6cm,0.1cm)
        ;
    }
}
}
\tikzstyle{every node}=[font=\scriptsize]
\def\rows{1}
\def\cols{6}
\def\horzsep{0.1cm}
\def\basepath{./figures/evaluation/images/gtsrb/1/}
\def\imagewidth{0.15\textwidth}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*\textwidth -\horzsep,
legend style={legend columns=11,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.1cm}},
title style={at={([yshift=-1.5ex]0.5,0)},anchor=north}
]
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath gtsrb_images_1_11.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath gtsrb_images_1_12.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath gtsrb_images_1_13.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath gtsrb_images_1_14.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath gtsrb_images_1_15.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath gtsrb_images_1_legends.tikz}
\input{\basepath gtsrb_images_1_16.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
% \path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
% \node at([yshift=16ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/evaluation/images/gtsrb/1/gtsrb_images_1_11.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-1.png}};

==> figures/evaluation/images/gtsrb/1/gtsrb_images_1_12.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-2.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-3.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-4.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-5.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-6.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-7.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-8.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-9.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-10.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-11.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-12.png}};


==> figures/evaluation/images/gtsrb/1/gtsrb_images_1_13.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-13.png}};


==> figures/evaluation/images/gtsrb/1/gtsrb_images_1_14.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-14.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-15.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-16.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-17.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-18.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-19.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-20.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-21.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-22.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-23.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-24.png}};


==> figures/evaluation/images/gtsrb/1/gtsrb_images_1_15.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-25.png}};


==> figures/evaluation/images/gtsrb/1/gtsrb_images_1_16.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-26.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-27.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-28.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-29.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-30.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-31.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-32.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-33.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-34.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-35.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_1-36.png}};


==> figures/evaluation/images/gtsrb/1/gtsrb_images_1_legends.tikz <==

\addlegendimage{styleInfo}
\addlegendentry{Explanation with $\reductionRate=$}
\addlegendimage{styleReductionRate10}
\addlegendentry{$10\%$}
\addlegendimage{styleReductionRate20}
\addlegendentry{$20\%$}
\addlegendimage{styleReductionRate30}
\addlegendentry{$30\%$}
\addlegendimage{styleReductionRate40}
\addlegendentry{$40\%$}
\addlegendimage{styleReductionRate50}
\addlegendentry{$50\%$}
\addlegendimage{styleReductionRate60}
\addlegendentry{$60\%$}
\addlegendimage{styleReductionRate70}
\addlegendentry{$70\%$}
\addlegendimage{styleReductionRate80}
\addlegendentry{$80\%$}
\addlegendimage{styleReductionRate90}
\addlegendentry{$90\%$}
\addlegendimage{styleReductionRate100}
\addlegendentry{$100\%$}


==> figures/evaluation/images/gtsrb/2/gtsrb_images_2.tikz <==
\begin{tikzpicture}
\footnotesize
\pgfplotsset{
plotstyle1/.style={forget plot] graphics [xmin=0.5, xmax=32.5, ymin=0.5, ymax=32.5},
plotstyle2/.style={forget plot] graphics [xmin=-14.5, xmax=16.5, ymin=-14.5, ymax=16.5},
styleInfo/.style={fill=none, draw=white,area legend,legend image code/.code={\draw[#1](0cm,0cm)rectangle  (0cm,0cm);}},
styleReductionRate10/.style={fill=colorReductionRate10, draw=none,area legend},
styleReductionRate20/.style={fill=colorReductionRate20, draw=none,area legend},
styleReductionRate30/.style={fill=colorReductionRate30, draw=none,area legend},
styleReductionRate40/.style={fill=colorReductionRate40, draw=none,area legend},
styleReductionRate50/.style={fill=colorReductionRate50, draw=none,area legend},
styleReductionRate60/.style={fill=colorReductionRate60, draw=none,area legend},
styleReductionRate70/.style={fill=colorReductionRate70, draw=none,area legend},
styleReductionRate80/.style={fill=colorReductionRate80, draw=none,area legend},
styleReductionRate90/.style={fill=colorReductionRate90, draw=none,area legend},
styleReductionRate100/.style={fill=colorReductionRate100, draw=none,area legend},
area legend/.style={
    legend image code/.code={
        \draw[#1,draw=none](0cm,-0.1cm)rectangle
        (0.2cm,0.1cm) %% default is (0.6cm,0.1cm)
        ;
    }
}
}
\tikzstyle{every node}=[font=\scriptsize]
\def\rows{1}
\def\cols{6}
\def\horzsep{0.1cm}
\def\basepath{./figures/evaluation/images/gtsrb/2/}
\def\imagewidth{0.15\textwidth}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*\textwidth -\horzsep,
legend style={legend columns=11,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.1cm}},
title style={at={([yshift=-1.5ex]0.5,0)},anchor=north}
]
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath gtsrb_images_2_11.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath gtsrb_images_2_12.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath gtsrb_images_2_13.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath gtsrb_images_2_14.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath gtsrb_images_2_15.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath gtsrb_images_2_legends.tikz}
\input{\basepath gtsrb_images_2_16.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
% \path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
% \node at([yshift=16ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/evaluation/images/gtsrb/2/gtsrb_images_2_11.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-1.png}};

==> figures/evaluation/images/gtsrb/2/gtsrb_images_2_12.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-2.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-3.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-4.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-5.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-6.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-7.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-8.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-9.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-10.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-11.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-12.png}};


==> figures/evaluation/images/gtsrb/2/gtsrb_images_2_13.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-13.png}};


==> figures/evaluation/images/gtsrb/2/gtsrb_images_2_14.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-14.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-15.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-16.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-17.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-18.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-19.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-20.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-21.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-22.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-23.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-24.png}};


==> figures/evaluation/images/gtsrb/2/gtsrb_images_2_15.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-25.png}};


==> figures/evaluation/images/gtsrb/2/gtsrb_images_2_16.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-26.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-27.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-28.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-29.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-30.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-31.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-32.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-33.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-34.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-35.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath gtsrb_images_2-36.png}};


==> figures/evaluation/images/gtsrb/2/gtsrb_images_2_legends.tikz <==

\addlegendimage{styleInfo}
\addlegendentry{Explanation with $\reductionRate=$}
\addlegendimage{styleReductionRate10}
\addlegendentry{$10\%$}
\addlegendimage{styleReductionRate20}
\addlegendentry{$20\%$}
\addlegendimage{styleReductionRate30}
\addlegendentry{$30\%$}
\addlegendimage{styleReductionRate40}
\addlegendentry{$40\%$}
\addlegendimage{styleReductionRate50}
\addlegendentry{$50\%$}
\addlegendimage{styleReductionRate60}
\addlegendentry{$60\%$}
\addlegendimage{styleReductionRate70}
\addlegendentry{$70\%$}
\addlegendimage{styleReductionRate80}
\addlegendentry{$80\%$}
\addlegendimage{styleReductionRate90}
\addlegendentry{$90\%$}
\addlegendimage{styleReductionRate100}
\addlegendentry{$100\%$}


==> figures/evaluation/images/gtsrb/gallery/2/image_gallery.tikz <==

\begin{tikzpicture}
\pgfplotsset{
plotstyle1/.style={forget plot},
plotstyle2/.style={forget plot},
styleInfo/.style={fill=none, draw=white,area legend,legend image code/.code={\draw[#1](0cm,0cm)rectangle  (0cm,0cm);}},
styleReductionRate10/.style={fill=colorReductionRate10, draw=none,area legend},
styleReductionRate20/.style={fill=colorReductionRate20, draw=none,area legend},
styleReductionRate30/.style={fill=colorReductionRate30, draw=none,area legend},
styleReductionRate40/.style={fill=colorReductionRate40, draw=none,area legend},
styleReductionRate50/.style={fill=colorReductionRate50, draw=none,area legend},
styleReductionRate60/.style={fill=colorReductionRate60, draw=none,area legend},
styleReductionRate70/.style={fill=colorReductionRate70, draw=none,area legend},
styleReductionRate80/.style={fill=colorReductionRate80, draw=none,area legend},
styleReductionRate90/.style={fill=colorReductionRate90, draw=none,area legend},
styleReductionRate100/.style={fill=colorReductionRate100, draw=none,area legend},
area legend/.style={
    legend image code/.code={
        \draw[#1,draw=none](0cm,-0.1cm)rectangle
            (0.2cm,0.1cm) %% default is (0.6cm,0.1cm)
        ;
    }
}
}
\tikzstyle{every node}=[font=\scriptsize]
\def\rows{1}
\def\cols{6}
\def\horzsep{0.1cm}
\def\basepath{./figures/evaluation/images/gtsrb/gallery/2/}
\def\imagewidth{0.15\textwidth}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*\textwidth -\horzsep,
legend style={legend columns=11,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.1cm}},
title style={at={([yshift=-1.5ex]0.5,0)},anchor=north}
]
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,title={(a) Original image},xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath image_gallery_11.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,title={(b) $\reductionRate\leq10\%$}, xtick={\empty},ytick={\empty},axis lines=none,xshift=0.2cm]
\input{\basepath image_gallery_12.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,title={(c) $\reductionRate\leq30\%$},xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath image_gallery_13.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,title={(d) $\reductionRate\leq50\%$},xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath image_gallery_14.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,title={(e) $\reductionRate\leq80\%$},xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath image_gallery_15.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,title={(f) Original network},xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath image_gallery_16.tikz}
\input{\basepath image_gallery_legends.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
% \path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
% \node at([yshift=17.5ex]legendpos) {\pgfplotslegendfromname{legendname}};

% arrows
% \draw [stealth-](0.2\textwidth,-0.6) -- (0.58\textwidth,-0.6) node[midway, below] {Explanation size increases};
\draw [stealth-stealth](0.2\textwidth,-0.6) -- (0.975\textwidth,-0.6) node[pos=0, below, anchor=north west] {Explanation size increases};
\draw [stealth-stealth](0.2\textwidth,-0.6) -- (0.975\textwidth,-0.6) node[pos=1, below, anchor=north east] {Network size $\reductionRate$ and computation time increases};

\draw [-] (\imagewidth+0.24cm,-1) -- (\imagewidth+0.24cm,1.9);

% subtitle
% \node[below=0.5cm of group c2r1.south] {\small (dark blue)};
% \node[below=0.5cm of group c3r1.south] {\small (blue)};
% \node[below=0.5cm of group c4r1.south] {\small (light blue)};
% \node[below=0.5cm of group c5r1.south] {\small (green)};
% \node[below=0.5cm of group c6r1.south] {\small (yellow)};

\end{tikzpicture}%

==> figures/evaluation/images/gtsrb/gallery/2/image_gallery_11.tikz <==

\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-1.png}};


==> figures/evaluation/images/gtsrb/gallery/2/image_gallery_12.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-2.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-3.png}};

==> figures/evaluation/images/gtsrb/gallery/2/image_gallery_13.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-4.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-5.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-6.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-7.png}};


==> figures/evaluation/images/gtsrb/gallery/2/image_gallery_14.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-8.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-9.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-10.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-11.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-12.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-13.png}};

==> figures/evaluation/images/gtsrb/gallery/2/image_gallery_15.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-14.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-15.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-16.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-17.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-18.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-19.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-20.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-21.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-22.png}};


==> figures/evaluation/images/gtsrb/gallery/2/image_gallery_16.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-23.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-24.png}};

==> figures/evaluation/images/gtsrb/gallery/2/image_gallery_legends.tikz <==

\addlegendimage{styleInfo}
\addlegendentry{Network size $\reductionRate=$}
\addlegendimage{styleReductionRate10}
\addlegendentry{$10\%$}
\addlegendimage{styleReductionRate20}
\addlegendentry{$20\%$}
\addlegendimage{styleReductionRate30}
\addlegendentry{$30\%$}
\addlegendimage{styleReductionRate40}
\addlegendentry{$40\%$}
\addlegendimage{styleReductionRate50}
\addlegendentry{$50\%$}
\addlegendimage{styleReductionRate60}
\addlegendentry{$60\%$}
\addlegendimage{styleReductionRate70}
\addlegendentry{$70\%$}
\addlegendimage{styleReductionRate80}
\addlegendentry{$80\%$}
\addlegendimage{styleReductionRate90}
\addlegendentry{$90\%$}
\addlegendimage{styleReductionRate100}
\addlegendentry{$100\%$}


==> figures/evaluation/images/mixed/mixed_images.tikz <==
\begin{tikzpicture}
\footnotesize
\pgfplotsset{
plotstyle1/.style={forget plot] graphics [xmin=0.5, xmax=32.5, ymin=0.5, ymax=32.5},
plotstyle2/.style={forget plot] graphics [xmin=-14.5, xmax=16.5, ymin=-14.5, ymax=16.5},
styleInfo/.style={fill=none, draw=white,area legend,legend image code/.code={\draw[#1](0cm,0cm)rectangle  (0cm,0cm);}},
styleReductionRate10/.style={fill=colorReductionRate10, draw=none,area legend},
styleReductionRate20/.style={fill=colorReductionRate20, draw=none,area legend},
styleReductionRate30/.style={fill=colorReductionRate30, draw=none,area legend},
styleReductionRate40/.style={fill=colorReductionRate40, draw=none,area legend},
styleReductionRate50/.style={fill=colorReductionRate50, draw=none,area legend},
styleReductionRate60/.style={fill=colorReductionRate60, draw=none,area legend},
styleReductionRate70/.style={fill=colorReductionRate70, draw=none,area legend},
styleReductionRate80/.style={fill=colorReductionRate80, draw=none,area legend},
styleReductionRate90/.style={fill=colorReductionRate90, draw=none,area legend},
styleReductionRate100/.style={fill=colorReductionRate100, draw=none,area legend},
area legend/.style={
    legend image code/.code={
        \draw[#1,draw=none](0cm,-0.1cm)rectangle
        (0.2cm,0.1cm) %% default is (0.6cm,0.1cm)
        ;
    }
}
}
\tikzstyle{every node}=[font=\scriptsize]
\def\rows{1}
\def\cols{6}
\def\horzsep{0.1cm}
\def\basepath{./figures/evaluation/images/mixed/}
\def\imagewidth{0.15\textwidth}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*\textwidth -\horzsep,
legend style={legend columns=11,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.1cm}},
title style={at={([yshift=-1.5ex]0.5,0)},anchor=north}
]
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath mixed_images_11.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath mixed_images_12.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath mixed_images_13.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath mixed_images_14.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath mixed_images_15.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath mixed_images_legends.tikz}
\input{\basepath mixed_images_16.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
\path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
\node at([yshift=16ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/evaluation/images/mixed/mixed_images_11.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-1.png}};

==> figures/evaluation/images/mixed/mixed_images_12.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-2.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-3.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-4.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-5.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-6.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-7.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-8.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-9.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-10.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-11.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-12.png}};


==> figures/evaluation/images/mixed/mixed_images_13.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-13.png}};


==> figures/evaluation/images/mixed/mixed_images_14.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-14.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-15.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-16.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-17.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-18.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-19.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-20.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-21.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-22.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-23.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-24.png}};


==> figures/evaluation/images/mixed/mixed_images_15.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-25.png}};


==> figures/evaluation/images/mixed/mixed_images_16.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-26.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-27.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-28.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-29.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-30.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-31.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-32.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-33.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-34.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-35.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mixed_images-36.png}};


==> figures/evaluation/images/mixed/mixed_images_legends.tikz <==

\addlegendimage{styleInfo}
\addlegendentry{Network size $\reductionRate=$}
\addlegendimage{styleReductionRate10}
\addlegendentry{$10\%$}
\addlegendimage{styleReductionRate20}
\addlegendentry{$20\%$}
\addlegendimage{styleReductionRate30}
\addlegendentry{$30\%$}
\addlegendimage{styleReductionRate40}
\addlegendentry{$40\%$}
\addlegendimage{styleReductionRate50}
\addlegendentry{$50\%$}
\addlegendimage{styleReductionRate60}
\addlegendentry{$60\%$}
\addlegendimage{styleReductionRate70}
\addlegendentry{$70\%$}
\addlegendimage{styleReductionRate80}
\addlegendentry{$80\%$}
\addlegendimage{styleReductionRate90}
\addlegendentry{$90\%$}
\addlegendimage{styleReductionRate100}
\addlegendentry{$100\%$}


==> figures/evaluation/images/mnist/1/mnist_images_1.tikz <==
\begin{tikzpicture}
\footnotesize
\pgfplotsset{
plotstyle1/.style={forget plot] graphics [xmin=0.5, xmax=32.5, ymin=0.5, ymax=32.5},
plotstyle2/.style={forget plot] graphics [xmin=-14.5, xmax=16.5, ymin=-14.5, ymax=16.5},
styleInfo/.style={fill=none, draw=white,area legend,legend image code/.code={\draw[#1](0cm,0cm)rectangle  (0cm,0cm);}},
styleReductionRate10/.style={fill=colorReductionRate10, draw=none,area legend},
styleReductionRate20/.style={fill=colorReductionRate20, draw=none,area legend},
styleReductionRate30/.style={fill=colorReductionRate30, draw=none,area legend},
styleReductionRate40/.style={fill=colorReductionRate40, draw=none,area legend},
styleReductionRate50/.style={fill=colorReductionRate50, draw=none,area legend},
styleReductionRate60/.style={fill=colorReductionRate60, draw=none,area legend},
styleReductionRate70/.style={fill=colorReductionRate70, draw=none,area legend},
styleReductionRate80/.style={fill=colorReductionRate80, draw=none,area legend},
styleReductionRate90/.style={fill=colorReductionRate90, draw=none,area legend},
styleReductionRate100/.style={fill=colorReductionRate100, draw=none,area legend},
area legend/.style={
    legend image code/.code={
        \draw[#1,draw=none](0cm,-0.1cm)rectangle
        (0.2cm,0.1cm) %% default is (0.6cm,0.1cm)
        ;
    }
}
}
\tikzstyle{every node}=[font=\scriptsize]
\def\rows{1}
\def\cols{6}
\def\horzsep{0.1cm}
\def\basepath{./figures/evaluation/images/mnist/1/}
\def\imagewidth{0.15\textwidth}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*\textwidth -\horzsep,
legend style={legend columns=11,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.1cm}},
title style={at={([yshift=-1.5ex]0.5,0)},anchor=north}
]
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath mnist_images_1_11.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath mnist_images_1_12.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath mnist_images_1_13.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath mnist_images_1_14.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath mnist_images_1_15.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath mnist_images_1_legends.tikz}
\input{\basepath mnist_images_1_16.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
\path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
\node at([yshift=17ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/evaluation/images/mnist/1/mnist_images_1_11.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-1.png}};

==> figures/evaluation/images/mnist/1/mnist_images_1_12.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-2.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-3.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-4.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-5.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-6.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-7.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-8.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-9.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-10.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-11.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-12.png}};


==> figures/evaluation/images/mnist/1/mnist_images_1_13.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-13.png}};


==> figures/evaluation/images/mnist/1/mnist_images_1_14.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-14.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-15.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-16.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-17.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-18.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-19.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-20.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-21.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-22.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-23.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-24.png}};


==> figures/evaluation/images/mnist/1/mnist_images_1_15.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-25.png}};


==> figures/evaluation/images/mnist/1/mnist_images_1_16.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-26.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-27.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-28.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-29.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-30.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-31.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-32.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-33.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-34.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-35.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath mnist_images_1-36.png}};


==> figures/evaluation/images/mnist/1/mnist_images_1_legends.tikz <==

\addlegendimage{styleInfo}
\addlegendentry{Network size $\reductionRate=$}
\addlegendimage{styleReductionRate10}
\addlegendentry{$10\%$}
\addlegendimage{styleReductionRate20}
\addlegendentry{$20\%$}
\addlegendimage{styleReductionRate30}
\addlegendentry{$30\%$}
\addlegendimage{styleReductionRate40}
\addlegendentry{$40\%$}
\addlegendimage{styleReductionRate50}
\addlegendentry{$50\%$}
\addlegendimage{styleReductionRate60}
\addlegendentry{$60\%$}
\addlegendimage{styleReductionRate70}
\addlegendentry{$70\%$}
\addlegendimage{styleReductionRate80}
\addlegendentry{$80\%$}
\addlegendimage{styleReductionRate90}
\addlegendentry{$90\%$}
\addlegendimage{styleReductionRate100}
\addlegendentry{$100\%$}


==> figures/evaluation/images/mnist/gallery/84/image_gallery.tikz <==

\begin{tikzpicture}
\pgfplotsset{
plotstyle1/.style={forget plot},
plotstyle2/.style={forget plot},
styleInfo/.style={fill=none, draw=white,area legend,legend image code/.code={\draw[#1](0cm,0cm)rectangle  (0cm,0cm);}},
styleReductionRate10/.style={fill=colorReductionRate10, draw=none,area legend},
styleReductionRate20/.style={fill=colorReductionRate20, draw=none,area legend},
styleReductionRate30/.style={fill=colorReductionRate30, draw=none,area legend},
styleReductionRate40/.style={fill=colorReductionRate40, draw=none,area legend},
styleReductionRate50/.style={fill=colorReductionRate50, draw=none,area legend},
styleReductionRate60/.style={fill=colorReductionRate60, draw=none,area legend},
styleReductionRate70/.style={fill=colorReductionRate70, draw=none,area legend},
styleReductionRate80/.style={fill=colorReductionRate80, draw=none,area legend},
styleReductionRate90/.style={fill=colorReductionRate90, draw=none,area legend},
styleReductionRate100/.style={fill=colorReductionRate100, draw=none,area legend},
area legend/.style={
    legend image code/.code={
        \draw[#1,draw=none](0cm,-0.1cm)rectangle
            (0.2cm,0.1cm) %% default is (0.6cm,0.1cm)
        ;
    }
}
}
\tikzstyle{every node}=[font=\scriptsize]
\def\rows{1}
\def\cols{6}
\def\horzsep{0.1cm}
\def\basepath{./figures/evaluation/images/mnist/gallery/84/}
\def\imagewidth{0.15\textwidth}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*\textwidth -\horzsep,
legend style={legend columns=11,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.1cm}},
title style={at={([yshift=-1.5ex]0.5,0)},anchor=north}
]
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath image_gallery_11.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32, xtick={\empty},ytick={\empty},axis lines=none,xshift=0.2cm]
\input{\basepath image_gallery_12.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath image_gallery_13.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath image_gallery_14.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath image_gallery_15.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath image_gallery_16.tikz}
\input{\basepath image_gallery_legends.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
\path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
\node at([yshift=15.5ex]legendpos) {\pgfplotslegendfromname{legendname}};

% arrows
% \draw [stealth-](0.2\textwidth,-0.6) -- (0.58\textwidth,-0.6) node[midway, below] {Explanation size increases};
% \draw [stealth-stealth](0.2\textwidth,-0.6) -- (0.975\textwidth,-0.6) node[pos=0, below, anchor=north west] {Explanation size increases};
% \draw [stealth-stealth](0.2\textwidth,-0.6) -- (0.975\textwidth,-0.6) node[pos=1, below, anchor=north east] {Network size $\reductionRate$ and computation time increases};

\draw [-] (\imagewidth+0.24cm,0) -- (\imagewidth+0.24cm,1.9);

% subtitle
% \node[below=0.5cm of group c2r1.south] {\small (dark blue)};
% \node[below=0.5cm of group c3r1.south] {\small (blue)};
% \node[below=0.5cm of group c4r1.south] {\small (light blue)};
% \node[below=0.5cm of group c5r1.south] {\small (green)};
% \node[below=0.5cm of group c6r1.south] {\small (yellow)};

\end{tikzpicture}%

==> figures/evaluation/images/mnist/gallery/84/image_gallery_11.tikz <==

\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-1.png}};


==> figures/evaluation/images/mnist/gallery/84/image_gallery_12.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-2.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-3.png}};

==> figures/evaluation/images/mnist/gallery/84/image_gallery_13.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-4.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-5.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-6.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-7.png}};


==> figures/evaluation/images/mnist/gallery/84/image_gallery_14.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-8.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-9.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-10.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-11.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-12.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-13.png}};

==> figures/evaluation/images/mnist/gallery/84/image_gallery_15.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-14.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-15.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-16.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-17.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-18.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-19.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-20.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-21.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-22.png}};


==> figures/evaluation/images/mnist/gallery/84/image_gallery_16.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-23.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath image_gallery-24.png}};

==> figures/evaluation/images/mnist/gallery/84/image_gallery_legends.tikz <==

\addlegendimage{styleInfo}
\addlegendentry{Network size $\reductionRate=$}
\addlegendimage{styleReductionRate10}
\addlegendentry{$10\%$}
\addlegendimage{styleReductionRate20}
\addlegendentry{$20\%$}
\addlegendimage{styleReductionRate30}
\addlegendentry{$30\%$}
\addlegendimage{styleReductionRate40}
\addlegendentry{$40\%$}
\addlegendimage{styleReductionRate50}
\addlegendentry{$50\%$}
\addlegendimage{styleReductionRate60}
\addlegendentry{$60\%$}
\addlegendimage{styleReductionRate70}
\addlegendentry{$70\%$}
\addlegendimage{styleReductionRate80}
\addlegendentry{$80\%$}
\addlegendimage{styleReductionRate90}
\addlegendentry{$90\%$}
\addlegendimage{styleReductionRate100}
\addlegendentry{$100\%$}


==> figures/evaluation/safeNLP/safeNLP_eval.tikz <==
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
%
\begin{tikzpicture}
\footnotesize
\pgfplotsset{
plotstyle1/.style={area legend, draw=none, fill=mycolor1, fill opacity=0.2, forget plot},
plotstyle2/.style={color=mycolor1},
plotstyle3/.style={area legend, draw=none, fill=mycolor2, fill opacity=0.2, forget plot},
plotstyle4/.style={color=mycolor2},
/.style={}
}
\def\rows{1}
\def\cols{2}
\def\horzsep{1.5cm}
\def\basepath{./figures/evaluation/safeNLP/}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*0.75\textwidth -\horzsep,
title style={at={([yshift=-7ex]0.5,0)},anchor=north},
legend style={legend columns=2,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}}
]
\nextgroupplot[xmin=1,xmax=30,ymin=0,ymax=1,xlabel={Nr. of Processed features},ylabel={Time per feature [s]}, title={(a)}]
\input{\basepath safeNLP_eval_11.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=0,xmax=1,ymin=1,ymax=30,xlabel={Cumulative time [s]},ylabel={Explanation size}, title={(b)}]
\input{\basepath safeNLP_eval_legends.tikz}
\input{\basepath safeNLP_eval_12.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
\path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
\node at([yshift=35ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/evaluation/safeNLP/safeNLP_eval_11.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
1	0.0094\\
1	0.015\\
2	0.0307\\
3	0.0464\\
4	0.0631\\
5	0.0791\\
6	0.0963\\
7	0.1157\\
8	0.1334\\
9	0.1528\\
10	0.1729\\
11	0.1951\\
12	0.2183\\
13	0.2435\\
14	0.2725\\
15	0.3014\\
16	0.3315\\
17	0.3628\\
18	0.3952\\
19	0.4293\\
20	0.4649\\
21	0.5012\\
22	0.5379\\
23	0.5749\\
24	0.6125\\
25	0.6505\\
26	0.6889\\
27	0.7275\\
28	0.7666\\
29	0.806\\
30	0.8466\\
30	0.5671\\
29	0.5376\\
28	0.5085\\
27	0.479\\
26	0.4497\\
25	0.4209\\
24	0.3923\\
23	0.3643\\
22	0.3349\\
21	0.3078\\
20	0.281\\
19	0.2579\\
18	0.2368\\
17	0.2181\\
16	0.1998\\
15	0.1839\\
14	0.1689\\
13	0.1526\\
12	0.1398\\
11	0.1265\\
10	0.1141\\
9	0.1024\\
8	0.0898\\
7	0.0776\\
6	0.0658\\
5	0.0537\\
4	0.0419\\
3	0.0305\\
2	0.0196\\
}--cycle;
\addplot [plotstyle2]
  table[row sep=crcr]{%
1	0.0122\\
2	0.0252\\
3	0.0385\\
4	0.0525\\
5	0.0664\\
6	0.0811\\
7	0.0967\\
8	0.1116\\
9	0.1276\\
10	0.1435\\
11	0.1608\\
12	0.179\\
13	0.1981\\
14	0.2207\\
15	0.2427\\
16	0.2656\\
17	0.2905\\
18	0.316\\
19	0.3436\\
20	0.3729\\
21	0.4045\\
22	0.4364\\
23	0.4696\\
24	0.5024\\
25	0.5357\\
26	0.5693\\
27	0.6033\\
28	0.6375\\
29	0.6718\\
30	0.7068\\
};



\addplot[plotstyle3]
table[row sep=crcr] {%
x	y\\
1	0.0033\\
1	0.0199\\
2	0.0398\\
3	0.056\\
4	0.0797\\
5	0.0983\\
6	0.1183\\
7	0.1399\\
8	0.1633\\
9	0.1878\\
10	0.2136\\
11	0.2409\\
12	0.2694\\
13	0.2987\\
14	0.3292\\
15	0.3606\\
16	0.3931\\
17	0.4266\\
18	0.4608\\
19	0.496\\
20	0.5318\\
21	0.5683\\
22	0.6052\\
23	0.6423\\
24	0.6798\\
25	0.7177\\
26	0.7557\\
27	0.7939\\
28	0.8321\\
29	0.8706\\
30	0.9099\\
30	0.5951\\
29	0.5699\\
28	0.5449\\
27	0.5196\\
26	0.4945\\
25	0.4692\\
24	0.4437\\
23	0.4181\\
22	0.3927\\
21	0.3678\\
20	0.3433\\
19	0.3189\\
18	0.295\\
17	0.2714\\
16	0.2487\\
15	0.2263\\
14	0.2041\\
13	0.1824\\
12	0.1616\\
11	0.1419\\
10	0.1229\\
9	0.1051\\
8	0.0881\\
7	0.0719\\
6	0.0566\\
5	0.042\\
4	0.0285\\
3	0.021\\
2	0.0093\\
}--cycle;
\addplot [plotstyle4]
  table[row sep=crcr]{%
1	0.0116\\
2	0.0246\\
3	0.0385\\
4	0.0541\\
5	0.0701\\
6	0.0874\\
7	0.1059\\
8	0.1257\\
9	0.1464\\
10	0.1683\\
11	0.1914\\
12	0.2155\\
13	0.2406\\
14	0.2667\\
15	0.2934\\
16	0.3209\\
17	0.349\\
18	0.3779\\
19	0.4074\\
20	0.4376\\
21	0.468\\
22	0.499\\
23	0.5302\\
24	0.5618\\
25	0.5934\\
26	0.6251\\
27	0.6567\\
28	0.6885\\
29	0.7203\\
30	0.7525\\
};




==> figures/evaluation/safeNLP/safeNLP_eval_12.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
0.015	29\\
0.0307	28\\
0.0464	27\\
0.0631	26\\
0.0791	25\\
0.0963	24\\
0.1157	23\\
0.1334	22\\
0.1528	21\\
0.1729	20.1132\\
0.1951	19.2265\\
0.2183	18.4154\\
0.2435	17.6417\\
0.2725	16.8933\\
0.3014	16.1705\\
0.3315	15.4971\\
0.3628	14.8471\\
0.3952	14.2289\\
0.4293	13.6974\\
0.4649	13.2431\\
0.5012	12.8745\\
0.5379	12.5789\\
0.5749	12.3281\\
0.6125	12.1576\\
0.6505	12.0469\\
0.6889	11.9872\\
0.7275	11.9611\\
0.7666	11.9681\\
0.806	11.9862\\
0.8466	11.9862\\
0.8466	2.2053\\
0.5376	2.2053\\
0.5085	2.4362\\
0.479	2.8687\\
0.4497	3.5022\\
0.4209	4.1872\\
0.3923	4.9488\\
0.3643	5.7996\\
0.3349	6.7403\\
0.3078	7.6999\\
0.281	8.7144\\
0.2579	9.7707\\
0.2368	10.8562\\
0.2181	11.9827\\
0.1998	13.1412\\
0.1839	14.2764\\
0.1689	15.4258\\
0.1526	16.5711\\
0.1398	17.7123\\
0.1265	18.8161\\
0.1141	19.908\\
0.1024	21\\
0.0898	22\\
0.0776	23\\
0.0658	24\\
0.0537	25\\
0.0419	26\\
0.0305	27\\
0.0196	28\\
0.0094	29\\
}--cycle;
\addplot [plotstyle2]
  table[row sep=crcr]{%
0.0122	29\\
0.0252	28\\
0.0385	27\\
0.0525	26\\
0.0664	25\\
0.0811	24\\
0.0967	23\\
0.1116	22\\
0.1276	21\\
0.1435	20.0106\\
0.1608	19.0213\\
0.179	18.0638\\
0.1981	17.1064\\
0.2207	16.1596\\
0.2427	15.2234\\
0.2656	14.3191\\
0.2905	13.4149\\
0.316	12.5426\\
0.3436	11.734\\
0.3729	10.9787\\
0.4045	10.2872\\
0.4364	9.6596\\
0.4696	9.0638\\
0.5024	8.5532\\
0.5357	8.117\\
0.5693	7.7447\\
0.6033	7.4149\\
0.6375	7.2021\\
0.6718	7.0957\\
0.7068	7.0957\\
};



\addplot[plotstyle3]
table[row sep=crcr] {%
x	y\\
0.0199	29\\
0.0398	28\\
0.056	27\\
0.0797	26\\
0.0983	25\\
0.1183	24\\
0.1399	23\\
0.1633	22\\
0.1878	21\\
0.2136	20.1132\\
0.2409	19.2265\\
0.2694	18.4154\\
0.2987	17.6417\\
0.3292	16.8933\\
0.3606	16.1705\\
0.3931	15.4971\\
0.4266	14.8471\\
0.4608	14.2289\\
0.496	13.6974\\
0.5318	13.2431\\
0.5683	12.8745\\
0.6052	12.5789\\
0.6423	12.3281\\
0.6798	12.1576\\
0.7177	12.0469\\
0.7557	11.9872\\
0.7939	11.9611\\
0.8321	11.9681\\
0.8706	11.9862\\
0.9099	11.9862\\
0.9099	2.2053\\
0.5699	2.2053\\
0.5449	2.4362\\
0.5196	2.8687\\
0.4945	3.5022\\
0.4692	4.1872\\
0.4437	4.9488\\
0.4181	5.7996\\
0.3927	6.7403\\
0.3678	7.6999\\
0.3433	8.7144\\
0.3189	9.7707\\
0.295	10.8562\\
0.2714	11.9827\\
0.2487	13.1412\\
0.2263	14.2764\\
0.2041	15.4258\\
0.1824	16.5711\\
0.1616	17.7123\\
0.1419	18.8161\\
0.1229	19.908\\
0.1051	21\\
0.0881	22\\
0.0719	23\\
0.0566	24\\
0.042	25\\
0.0285	26\\
0.021	27\\
0.0093	28\\
0.0033	29\\
}--cycle;
\addplot [plotstyle4]
  table[row sep=crcr]{%
0.0116	29\\
0.0246	28\\
0.0385	27\\
0.0541	26\\
0.0701	25\\
0.0874	24\\
0.1059	23\\
0.1257	22\\
0.1464	21\\
0.1683	20.0106\\
0.1914	19.0213\\
0.2155	18.0638\\
0.2406	17.1064\\
0.2667	16.1596\\
0.2934	15.2234\\
0.3209	14.3191\\
0.349	13.4149\\
0.3779	12.5426\\
0.4074	11.734\\
0.4376	10.9787\\
0.468	10.2872\\
0.499	9.6596\\
0.5302	9.0638\\
0.5618	8.5532\\
0.5934	8.117\\
0.6251	7.7447\\
0.6567	7.4149\\
0.6885	7.2021\\
0.7203	7.0957\\
0.7525	7.0957\\
};




==> figures/evaluation/safeNLP/safeNLP_eval_legends.tikz <==
\addlegendimage{plotstyle2}
\addlegendentry{Abstract+refine (ours)}
\addlegendimage{plotstyle4}
\addlegendentry{Original Network}


==> figures/evaluation/time_per_feature_over_features/time_per_feature_over_features.tikz <==
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.49400,0.18400,0.55600}%
\definecolor{mycolor5}{rgb}{0.46600,0.67400,0.18800}%
\definecolor{mycolor6}{rgb}{0.30100,0.74500,0.93300}%
\definecolor{mycolor7}{rgb}{0.63500,0.07800,0.18400}%
%
\begin{tikzpicture}
\footnotesize
\pgfplotsset{
plotstyle1/.style={area legend, draw=none, fill=mycolor1, fill opacity=0.1, forget plot},
plotstyle2/.style={color=mycolor1},
plotstyle3/.style={area legend, draw=none, fill=mycolor2, fill opacity=0.1, forget plot},
plotstyle4/.style={color=mycolor2},
plotstyle5/.style={area legend, draw=none, fill=mycolor3, fill opacity=0.05, forget plot},
plotstyle6/.style={color=mycolor3, dashed},
plotstyle7/.style={area legend, draw=none, fill=mycolor4, fill opacity=0.05, forget plot},
plotstyle8/.style={color=mycolor4, dashed},
plotstyle9/.style={area legend, draw=none, fill=mycolor5, fill opacity=0.05, forget plot},
plotstyle10/.style={color=mycolor5, dashed},
plotstyle11/.style={area legend, draw=none, fill=mycolor6, fill opacity=0.05, forget plot},
plotstyle12/.style={color=mycolor6, dashed},
plotstyle13/.style={area legend, draw=none, fill=mycolor7, fill opacity=0.05, forget plot},
plotstyle14/.style={color=mycolor7, dashed},
plotstyle15/.style={area legend, draw=none, fill=mycolor1, fill opacity=0.05, forget plot},
plotstyle16/.style={color=mycolor1, dashed},
plotstyle17/.style={area legend, draw=none, fill=mycolor2, fill opacity=0.05, forget plot},
plotstyle18/.style={color=mycolor2, dashed},
/.style={}
}
\tikzstyle{every node}=[font=\scriptsize]
\def\rows{1}
\def\cols{3}
\def\horzsep{1cm}
\def\basepath{./figures/evaluation/time_per_feature_over_features/}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*0.95\linewidth -\horzsep,
legend style={legend columns=6,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}},
legend image post style={xscale=0.5},
title style={at={([yshift=-6ex]0.5,0)},anchor=north},
scaled ticks=false % Disable scientific notation
]
\nextgroupplot[xmin=1,xmax=784,ymin=0,ymax=0.4,xlabel={Nr. of processed features},xlabel shift={-0.75ex},ylabel={Time per feature [s]},title={(a) MNIST}]
\input{\basepath time_per_feature_over_features_11.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=1,xmax=1024,ymin=0,ymax=4.5,xlabel={Nr. of processed features},xlabel shift={-0.75ex},title={(b) CIFAR-10}]
\input{\basepath time_per_feature_over_features_12.tikz}
\nextgroupplot[xmin=1,xmax=1024,ymin=0,ymax=50,xlabel={Nr. of processed features},xlabel shift={-0.75ex},title={(c) GTSRB}]
\input{\basepath time_per_feature_over_features_legends.tikz}
\input{\basepath time_per_feature_over_features_13.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
\path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
\node at([yshift=34ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/evaluation/time_per_feature_over_features/time_per_feature_over_features_legends.tikz <==
\addlegendimage{plotstyle2}
\addlegendentry{Abstract+refine (ours)}
\addlegendimage{plotstyle4}
\addlegendentry{Original network}
\addlegendimage{plotstyle6}
\addlegendentry{$\reductionRate=10\%$}
\addlegendimage{plotstyle8}
\addlegendentry{$\reductionRate=20\%$}
\addlegendimage{plotstyle10}
\addlegendentry{$\reductionRate=30\%$}
\addlegendimage{plotstyle12}
\addlegendentry{$\reductionRate=40\%$}
\addlegendimage{plotstyle14}
\addlegendentry{$\reductionRate=50\%$}
\addlegendimage{plotstyle16}
\addlegendentry{$\reductionRate=60\%$}
\addlegendimage{plotstyle18}
\addlegendentry{$\reductionRate=70\%$}
\addlegendimage{plotstyle6}
\addlegendentry{$\reductionRate=80\%$}
\addlegendimage{plotstyle8}
\addlegendentry{$\reductionRate=90\%$}


==> figures/teaser_image/teaser_iamge_gtsrb.tikz <==

\begin{tikzpicture}
\pgfplotsset{
plotstyle1/.style={forget plot},
plotstyle2/.style={forget plot},
styleInfo/.style={fill=none, draw=white,area legend,legend image code/.code={\draw[#1](0cm,0cm)rectangle  (0cm,0cm);}},
styleReductionRate10/.style={fill=colorReductionRate10, draw=none,area legend},
styleReductionRate20/.style={fill=colorReductionRate20, draw=none,area legend},
styleReductionRate30/.style={fill=colorReductionRate30, draw=none,area legend},
styleReductionRate40/.style={fill=colorReductionRate40, draw=none,area legend},
styleReductionRate50/.style={fill=colorReductionRate50, draw=none,area legend},
styleReductionRate60/.style={fill=colorReductionRate60, draw=none,area legend},
styleReductionRate70/.style={fill=colorReductionRate70, draw=none,area legend},
styleReductionRate80/.style={fill=colorReductionRate80, draw=none,area legend},
styleReductionRate90/.style={fill=colorReductionRate90, draw=none,area legend},
styleReductionRate100/.style={fill=colorReductionRate100, draw=none,area legend},
area legend/.style={
    legend image code/.code={
        \draw[#1,draw=none](0cm,-0.1cm)rectangle
            (0.2cm,0.1cm) %% default is (0.6cm,0.1cm)
        ;
    }
}
}
\tikzstyle{every node}=[font=\scriptsize]
\def\rows{1}
\def\cols{6}
\def\horzsep{0.1cm}
\def\basepath{./figures/teaser_image/}
\def\imagewidth{0.15\textwidth}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*\textwidth -\horzsep,
legend style={legend columns=11,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.1cm}},
title style={at={([yshift=-1.5ex]0.5,0)},anchor=north}
]
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,title={(a) Original image},xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath teaser_iamge_gtsrb_11.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,title={(b) $\reductionRate\leq10\%$}, xtick={\empty},ytick={\empty},axis lines=none,xshift=0.2cm]
\input{\basepath teaser_iamge_gtsrb_12.tikz} 
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,title={(c) $\reductionRate\leq30\%$},xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath teaser_iamge_gtsrb_13.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,title={(d) $\reductionRate\leq50\%$},xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath teaser_iamge_gtsrb_14.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,title={(e) $\reductionRate\leq80\%$},xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath teaser_iamge_gtsrb_15.tikz}
\nextgroupplot[xmin=1,xmax=32,ymin=1,ymax=32,title={(f) Original network},xtick={\empty},ytick={\empty},axis lines=none]
\input{\basepath teaser_iamge_gtsrb_16.tikz}
\input{\basepath teaser_iamge_gtsrb_legends.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
\path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
\node at([yshift=17.5ex]legendpos) {\pgfplotslegendfromname{legendname}};

% arrows
% \draw [stealth-](0.2\textwidth,-0.6) -- (0.58\textwidth,-0.6) node[midway, below] {Explanation size increases};
\draw [stealth-stealth](0.2\textwidth,-0.6) -- (0.975\textwidth,-0.6) node[pos=0, below, anchor=north west] {Explanation size increases};
\draw [stealth-stealth](0.2\textwidth,-0.6) -- (0.975\textwidth,-0.6) node[pos=1, below, anchor=north east] {Network size $\reductionRate$ and computation time increases};

\draw [-] (\imagewidth+0.24cm,-1) -- (\imagewidth+0.24cm,1.9);

% subtitle
% \node[below=0.5cm of group c2r1.south] {\small (dark blue)};
% \node[below=0.5cm of group c3r1.south] {\small (blue)};
% \node[below=0.5cm of group c4r1.south] {\small (light blue)};
% \node[below=0.5cm of group c5r1.south] {\small (green)};
% \node[below=0.5cm of group c6r1.south] {\small (yellow)};

\end{tikzpicture}%

==> figures/teaser_image/teaser_iamge_gtsrb_11.tikz <==

\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath teaser_iamge_gtsrb-1.png}};


==> figures/teaser_image/teaser_iamge_gtsrb_12.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath teaser_iamge_gtsrb-2.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath teaser_iamge_gtsrb-3.png}};

==> figures/teaser_image/teaser_iamge_gtsrb_13.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath teaser_iamge_gtsrb-4.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath teaser_iamge_gtsrb-5.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath teaser_iamge_gtsrb-6.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath teaser_iamge_gtsrb-7.png}};


==> figures/teaser_image/teaser_iamge_gtsrb_14.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath teaser_iamge_gtsrb-8.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath teaser_iamge_gtsrb-9.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath teaser_iamge_gtsrb-10.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath teaser_iamge_gtsrb-11.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath teaser_iamge_gtsrb-12.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath teaser_iamge_gtsrb-13.png}};

==> figures/teaser_image/teaser_iamge_gtsrb_15.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath teaser_iamge_gtsrb-14.png}};
% \node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath teaser_iamge_gtsrb-15.png}};
% \node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath teaser_iamge_gtsrb-16.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath teaser_iamge_gtsrb-17.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath teaser_iamge_gtsrb-18.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath teaser_iamge_gtsrb-19.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath teaser_iamge_gtsrb-20.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath teaser_iamge_gtsrb-21.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath teaser_iamge_gtsrb-22.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath teaser_iamge_gtsrb-23.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath teaser_iamge_gtsrb-24.png}};

==> figures/teaser_image/teaser_iamge_gtsrb_16.tikz <==
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath teaser_iamge_gtsrb-14.png}};
\node[inner sep=0pt] (image) at (16,16)  {\includegraphics[width=\imagewidth]{\basepath teaser_iamge_gtsrb-25.png}};

==> figures/teaser_image/teaser_iamge_gtsrb_legends.tikz <==

\addlegendimage{styleInfo}
\addlegendentry{Network size $\reductionRate=$}
\addlegendimage{styleReductionRate10}
\addlegendentry{$10\%$}
\addlegendimage{styleReductionRate20}
\addlegendentry{$20\%$}
\addlegendimage{styleReductionRate30}
\addlegendentry{$30\%$}
\addlegendimage{styleReductionRate40}
\addlegendentry{$40\%$}
\addlegendimage{styleReductionRate50}
\addlegendentry{$50\%$}
\addlegendimage{styleReductionRate60}
\addlegendentry{$60\%$}
\addlegendimage{styleReductionRate70}
\addlegendentry{$70\%$}
\addlegendimage{styleReductionRate80}
\addlegendentry{$80\%$}
\addlegendimage{styleReductionRate90}
\addlegendentry{$90\%$}
\addlegendimage{styleReductionRate100}
\addlegendentry{$100\%$}

